Shedding the Bits: Pushing the Boundaries of Quantization with Minifloats on FPGAs

Post-training quantization (PTQ) is a powerful technique for model compression, reducing the numerical precision in neural networks without additional training overhead. Recent works have investigated adopting 8-bit floating-point formats(FP8) in the context of PTQ for model inference. However, floating-point formats smaller than 8 bits and their relative comparison in terms of accuracy-hardware cost with integers remains unexplored on FPGAs. In this work, we present minifloats, which are reduced-precision floating-point formats capable of further reducing the memory footprint, latency, and energy cost of a model while approaching full-precision model accuracy. We implement a custom FPGA-based multiply-accumulate operator library and explore the vast design space, comparing minifloat and integer representations across 3 to 8 bits for both weights and activations. We also examine the applicability of various integerbased quantization techniques to minifloats. Our experiments show that minifloats offer a promising alternative for emerging workloads such as vision transformers.

==> hw/results/sxs_int_time_MAX_RET.csv <==
ILANES,A_WIDTH,B_WIDTH,ACCU_WIDTH,COMP_DEPTH,Part,LUTs,Registers,MaxFreq
1,3,3,20,1,xilinx.com:vck190:part0:3.1,25,30,929.368029739777
1,3,4,21,1,xilinx.com:vck190:part0:3.1,37,32,998.003992015968
1,3,5,22,1,xilinx.com:vck190:part0:3.1,38,34,1007.0493454179255
1,3,6,23,1,xilinx.com:vck190:part0:3.1,44,38,914.0767824497257
1,3,7,24,1,xilinx.com:vck190:part0:3.1,51,38,944.2870632672333
1,3,8,25,1,xilinx.com:vck190:part0:3.1,57,40,938.9671361502348
1,4,3,21,1,xilinx.com:vck190:part0:3.1,36,32,1058.2010582010582
1,4,4,22,1,xilinx.com:vck190:part0:3.1,40,39,1150.7479861910242
1,4,5,23,1,xilinx.com:vck190:part0:3.1,50,40,942.5070688030161
1,4,6,24,1,xilinx.com:vck190:part0:3.1,56,42,825.0825082508251
1,4,7,25,1,xilinx.com:vck190:part0:3.1,64,41,844.5945945945946
1,4,8,26,1,xilinx.com:vck190:part0:3.1,67,47,798.0845969672786
1,5,3,22,1,xilinx.com:vck190:part0:3.1,38,34,970.8737864077669
1,5,4,23,1,xilinx.com:vck190:part0:3.1,50,44,888.0994671403198
1,5,5,24,1,xilinx.com:vck190:part0:3.1,55,48,942.5070688030161
1,5,6,25,1,xilinx.com:vck190:part0:3.1,63,55,1025.6410256410256
1,5,7,26,1,xilinx.com:vck190:part0:3.1,71,56,804.5052292839903
1,5,8,27,1,xilinx.com:vck190:part0:3.1,78,54,989.1196834817014
1,6,3,23,1,xilinx.com:vck190:part0:3.1,43,38,975.6097560975611
1,6,4,24,1,xilinx.com:vck190:part0:3.1,58,41,888.0994671403198
1,6,5,25,1,xilinx.com:vck190:part0:3.1,66,62,813.0081300813008
1,6,6,26,1,xilinx.com:vck190:part0:3.1,72,63,777.6049766718506
1,6,7,27,1,xilinx.com:vck190:part0:3.1,78,48,708.2152974504249
1,6,8,28,1,xilinx.com:vck190:part0:3.1,87,47,784.9293563579278
1,7,3,24,1,xilinx.com:vck190:part0:3.1,51,38,949.667616334283
1,7,4,25,1,xilinx.com:vck190:part0:3.1,60,40,865.0519031141869
1,7,5,26,1,xilinx.com:vck190:part0:3.1,70,46,1112.3470522803113
1,7,6,27,1,xilinx.com:vck190:part0:3.1,78,45,692.5207756232687
1,7,7,28,1,xilinx.com:vck190:part0:3.1,92,49,726.7441860465117
1,7,8,29,1,xilinx.com:vck190:part0:3.1,110,79,917.4311926605504
1,8,3,25,1,xilinx.com:vck190:part0:3.1,57,41,951.4747859181732
1,8,4,26,1,xilinx.com:vck190:part0:3.1,67,42,731.528895391368
1,8,5,27,1,xilinx.com:vck190:part0:3.1,79,56,766.2835249042146
1,8,6,28,1,xilinx.com:vck190:part0:3.1,87,46,676.5899864682003
1,8,7,29,1,xilinx.com:vck190:part0:3.1,103,49,634.9206349206349
1,8,8,30,1,xilinx.com:vck190:part0:3.1,116,53,617.6652254478073


==> hw/results/sxs_time_MAX_RET.csv <==
ILANES,A_WIDTH,EA,MA,B_WIDTH,EB,MB,ACCU_WIDTH,COMP_DEPTH,Part,LUTs,Registers,MaxFreq
1,3,1,1,3,1,1,18,1,xilinx.com:vck190:part0:3.1,27,31,988.1422924901186
1,3,1,1,4,1,2,19,1,xilinx.com:vck190:part0:3.1,31,33,931.9664492078285
1,3,1,1,4,2,1,20,1,xilinx.com:vck190:part0:3.1,42,40,1133.7868480725624
1,3,1,1,5,1,3,20,1,xilinx.com:vck190:part0:3.1,32,31,930.232558139535
1,3,1,1,5,2,2,21,1,xilinx.com:vck190:part0:3.1,44,41,837.5209380234506
1,3,1,1,5,3,1,24,1,xilinx.com:vck190:part0:3.1,54,55,854.7008547008547
1,3,1,1,6,1,4,21,1,xilinx.com:vck190:part0:3.1,43,39,900.9009009009009
1,3,1,1,6,2,3,22,1,xilinx.com:vck190:part0:3.1,57,42,1090.5125408942201
1,3,1,1,6,3,2,25,1,xilinx.com:vck190:part0:3.1,75,60,777.000777000777
1,3,1,1,6,4,1,32,1,xilinx.com:vck190:part0:3.1,88,71,685.4009595613434
1,3,1,1,7,1,5,22,1,xilinx.com:vck190:part0:3.1,45,39,780.64012490242
1,3,1,1,7,2,4,23,1,xilinx.com:vck190:part0:3.1,60,56,723.589001447178
1,3,1,1,7,3,3,26,1,xilinx.com:vck190:part0:3.1,74,55,716.8458781362007
1,3,1,1,7,4,2,33,1,xilinx.com:vck190:part0:3.1,105,82,663.1299734748011
1,3,1,1,7,5,1,48,1,xilinx.com:vck190:part0:3.1,129,110,673.4006734006733
1,3,1,1,8,1,6,23,1,xilinx.com:vck190:part0:3.1,52,42,742.9420505200594
1,3,1,1,8,2,5,24,1,xilinx.com:vck190:part0:3.1,63,45,640.2048655569782
1,3,1,1,8,3,4,27,1,xilinx.com:vck190:part0:3.1,86,60,606.4281382656155
1,3,1,1,8,4,3,34,1,xilinx.com:vck190:part0:3.1,107,84,686.8131868131868
1,3,1,1,8,5,2,49,1,xilinx.com:vck190:part0:3.1,139,128,734.7538574577517
1,3,1,1,8,6,1,80,1,xilinx.com:vck190:part0:3.1,213,176,669.3440428380187
1,4,1,2,3,1,1,19,1,xilinx.com:vck190:part0:3.1,31,33,993.04865938431
1,4,2,1,3,1,1,20,1,xilinx.com:vck190:part0:3.1,42,37,1042.752867570386
1,4,1,2,4,1,2,20,1,xilinx.com:vck190:part0:3.1,36,31,1039.5010395010395
1,4,1,2,4,2,1,21,1,xilinx.com:vck190:part0:3.1,45,39,831.946755407654
1,4,2,1,4,1,2,21,1,xilinx.com:vck190:part0:3.1,45,46,884.1732979664014
1,4,2,1,4,2,1,22,1,xilinx.com:vck190:part0:3.1,43,39,844.5945945945946
1,4,1,2,5,1,3,21,1,xilinx.com:vck190:part0:3.1,47,47,1013.1712259371834
1,4,1,2,5,2,2,22,1,xilinx.com:vck190:part0:3.1,58,41,757.0022710068131
1,4,1,2,5,3,1,25,1,xilinx.com:vck190:part0:3.1,75,67,765.1109410864576
1,4,2,1,5,1,3,22,1,xilinx.com:vck190:part0:3.1,52,53,1007.0493454179255
1,4,2,1,5,2,2,23,1,xilinx.com:vck190:part0:3.1,57,49,729.3946024799417
1,4,2,1,5,3,1,26,1,xilinx.com:vck190:part0:3.1,78,70,757.5757575757575
1,4,1,2,6,1,4,22,1,xilinx.com:vck190:part0:3.1,57,39,692.5207756232687
1,4,1,2,6,2,3,23,1,xilinx.com:vck190:part0:3.1,58,52,753.5795026375283
1,4,1,2,6,3,2,26,1,xilinx.com:vck190:part0:3.1,75,62,677.0480704129993
1,4,1,2,6,4,1,33,1,xilinx.com:vck190:part0:3.1,95,74,679.8096532970768
1,4,2,1,6,1,4,23,1,xilinx.com:vck190:part0:3.1,56,45,706.7137809187279
1,4,2,1,6,2,3,24,1,xilinx.com:vck190:part0:3.1,64,58,754.7169811320755
1,4,2,1,6,3,2,27,1,xilinx.com:vck190:part0:3.1,83,79,657.4621959237344
1,4,2,1,6,4,1,34,1,xilinx.com:vck190:part0:3.1,105,85,680.2721088435375
1,4,1,2,7,1,5,23,1,xilinx.com:vck190:part0:3.1,62,50,631.7119393556538
1,4,1,2,7,2,4,24,1,xilinx.com:vck190:part0:3.1,79,54,637.3486297004462
1,4,1,2,7,3,3,27,1,xilinx.com:vck190:part0:3.1,91,74,650.1950585175553
1,4,1,2,7,4,2,34,1,xilinx.com:vck190:part0:3.1,104,75,628.1407035175879
1,4,1,2,7,5,1,49,1,xilinx.com:vck190:part0:3.1,142,106,660.0660066006601
1,4,2,1,7,1,5,24,1,xilinx.com:vck190:part0:3.1,67,51,778.2101167315176
1,4,2,1,7,2,4,25,1,xilinx.com:vck190:part0:3.1,78,50,634.5177664974619
1,4,2,1,7,3,3,28,1,xilinx.com:vck190:part0:3.1,111,72,581.0575246949447
1,4,2,1,7,4,2,35,1,xilinx.com:vck190:part0:3.1,112,92,564.0157924421884
1,4,2,1,7,5,1,50,1,xilinx.com:vck190:part0:3.1,140,104,626.1740763932373
1,4,1,2,8,1,6,24,1,xilinx.com:vck190:part0:3.1,68,44,620.3473945409429
1,4,1,2,8,2,5,25,1,xilinx.com:vck190:part0:3.1,92,78,607.1645415907711
1,4,1,2,8,3,4,28,1,xilinx.com:vck190:part0:3.1,110,78,560.2240896358544
1,4,1,2,8,4,3,35,1,xilinx.com:vck190:part0:3.1,129,114,647.6683937823834
1,4,1,2,8,5,2,50,1,xilinx.com:vck190:part0:3.1,161,128,604.9606775559589
1,4,1,2,8,6,1,81,1,xilinx.com:vck190:part0:3.1,243,188,602.4096385542169
1,4,2,1,8,1,6,25,1,xilinx.com:vck190:part0:3.1,69,51,626.1740763932373
1,4,2,1,8,2,5,26,1,xilinx.com:vck190:part0:3.1,78,53,643.0868167202573
1,4,2,1,8,3,4,29,1,xilinx.com:vck190:part0:3.1,110,65,599.5203836930456
1,4,2,1,8,4,3,36,1,xilinx.com:vck190:part0:3.1,133,95,624.6096189881324
1,4,2,1,8,5,2,51,1,xilinx.com:vck190:part0:3.1,169,125,603.1363088057901
1,4,2,1,8,6,1,82,1,xilinx.com:vck190:part0:3.1,227,186,594.5303210463734
1,5,1,3,3,1,1,20,1,xilinx.com:vck190:part0:3.1,37,32,1013.1712259371834
1,5,2,2,3,1,1,21,1,xilinx.com:vck190:part0:3.1,44,42,1162.7906976744187
1,5,3,1,3,1,1,24,1,xilinx.com:vck190:part0:3.1,55,50,784.3137254901961
1,5,1,3,4,1,2,21,1,xilinx.com:vck190:part0:3.1,48,37,693.4812760055479
1,5,1,3,4,2,1,22,1,xilinx.com:vck190:part0:3.1,52,49,741.2898443291327
1,5,2,2,4,1,2,22,1,xilinx.com:vck190:part0:3.1,54,46,731.528895391368
1,5,2,2,4,2,1,23,1,xilinx.com:vck190:part0:3.1,59,62,1048.2180293501049
1,5,3,1,4,1,2,25,1,xilinx.com:vck190:part0:3.1,73,68,839.6305625524768
1,5,3,1,4,2,1,26,1,xilinx.com:vck190:part0:3.1,77,65,789.8894154818325
1,5,1,3,5,1,3,22,1,xilinx.com:vck190:part0:3.1,60,55,1051.5247108307046
1,5,1,3,5,2,2,23,1,xilinx.com:vck190:part0:3.1,60,43,688.7052341597796
1,5,1,3,5,3,1,26,1,xilinx.com:vck190:part0:3.1,95,56,704.7216349541931
1,5,2,2,5,1,3,23,1,xilinx.com:vck190:part0:3.1,72,65,1021.4504596527069
1,5,2,2,5,2,2,24,1,xilinx.com:vck190:part0:3.1,65,54,682.1282401091405
1,5,2,2,5,3,1,27,1,xilinx.com:vck190:part0:3.1,83,58,687.757909215956
1,5,3,1,5,1,3,26,1,xilinx.com:vck190:part0:3.1,95,65,660.0660066006601
1,5,3,1,5,2,2,27,1,xilinx.com:vck190:part0:3.1,82,53,700.280112044818
1,5,3,1,5,3,1,30,1,xilinx.com:vck190:part0:3.1,90,62,668.8963210702341
1,5,1,3,6,1,4,23,1,xilinx.com:vck190:part0:3.1,72,49,957.8544061302682
1,5,1,3,6,2,3,24,1,xilinx.com:vck190:part0:3.1,82,66,645.9948320413437
1,5,1,3,6,3,2,27,1,xilinx.com:vck190:part0:3.1,92,58,593.8242280285036
1,5,1,3,6,4,1,34,1,xilinx.com:vck190:part0:3.1,103,78,650.6180871828237
1,5,2,2,6,1,4,24,1,xilinx.com:vck190:part0:3.1,81,64,604.5949214026602
1,5,2,2,6,2,3,25,1,xilinx.com:vck190:part0:3.1,89,62,637.3486297004462
1,5,2,2,6,3,2,28,1,xilinx.com:vck190:part0:3.1,95,61,569.4760820045558
1,5,2,2,6,4,1,35,1,xilinx.com:vck190:part0:3.1,124,92,610.5006105006105
1,5,3,1,6,1,4,27,1,xilinx.com:vck190:part0:3.1,81,56,624.6096189881324
1,5,3,1,6,2,3,28,1,xilinx.com:vck190:part0:3.1,108,63,613.1207847946046
1,5,3,1,6,3,2,31,1,xilinx.com:vck190:part0:3.1,87,58,625.0
1,5,3,1,6,4,1,38,1,xilinx.com:vck190:part0:3.1,136,107,690.6077348066299
1,5,1,3,7,1,5,24,1,xilinx.com:vck190:part0:3.1,67,44,515.9958720330237
1,5,1,3,7,2,4,25,1,xilinx.com:vck190:part0:3.1,103,65,602.7727546714889
1,5,1,3,7,3,3,28,1,xilinx.com:vck190:part0:3.1,118,98,634.1154090044388
1,5,1,3,7,4,2,35,1,xilinx.com:vck190:part0:3.1,135,119,634.9206349206349
1,5,1,3,7,5,1,50,1,xilinx.com:vck190:part0:3.1,147,112,603.864734299517
1,5,2,2,7,1,5,25,1,xilinx.com:vck190:part0:3.1,92,63,592.0663114268798
1,5,2,2,7,2,4,26,1,xilinx.com:vck190:part0:3.1,87,54,584.7953216374269
1,5,2,2,7,3,3,29,1,xilinx.com:vck190:part0:3.1,118,73,599.880023995201
1,5,2,2,7,4,2,36,1,xilinx.com:vck190:part0:3.1,136,76,942.5070688030161
1,5,2,2,7,5,1,51,1,xilinx.com:vck190:part0:3.1,162,113,589.2751915144372
1,5,3,1,7,1,5,28,1,xilinx.com:vck190:part0:3.1,100,63,585.480093676815
1,5,3,1,7,2,4,29,1,xilinx.com:vck190:part0:3.1,107,61,1180.637544273908
1,5,3,1,7,3,3,32,1,xilinx.com:vck190:part0:3.1,98,59,555.247084952804
1,5,3,1,7,4,2,39,1,xilinx.com:vck190:part0:3.1,122,82,508.130081300813
1,5,3,1,7,5,1,54,1,xilinx.com:vck190:part0:3.1,187,113,559.2841163310962
1,5,1,3,8,1,6,25,1,xilinx.com:vck190:part0:3.1,76,58,580.3830528148578
1,5,1,3,8,2,5,26,1,xilinx.com:vck190:part0:3.1,86,67,479.15668423574505
1,5,1,3,8,3,4,29,1,xilinx.com:vck190:part0:3.1,126,64,497.0178926441352
1,5,1,3,8,4,3,36,1,xilinx.com:vck190:part0:3.1,156,115,520.0208008320333
1,5,1,3,8,5,2,51,1,xilinx.com:vck190:part0:3.1,173,111,696.8641114982578
1,5,1,3,8,6,1,82,1,xilinx.com:vck190:part0:3.1,245,197,569.4760820045558
1,5,2,2,8,1,6,26,1,xilinx.com:vck190:part0:3.1,85,61,533.6179295624332
1,5,2,2,8,2,5,27,1,xilinx.com:vck190:part0:3.1,101,50,534.4735435595938
1,5,2,2,8,3,4,30,1,xilinx.com:vck190:part0:3.1,154,96,540.8328826392644
1,5,2,2,8,4,3,37,1,xilinx.com:vck190:part0:3.1,183,105,558.0357142857142
1,5,2,2,8,5,2,52,1,xilinx.com:vck190:part0:3.1,182,134,574.7126436781609
1,5,2,2,8,6,1,83,1,xilinx.com:vck190:part0:3.1,266,217,560.5381165919282
1,5,3,1,8,1,6,29,1,xilinx.com:vck190:part0:3.1,105,66,580.7200929152149
1,5,3,1,8,2,5,30,1,xilinx.com:vck190:part0:3.1,138,75,557.4136008918617
1,5,3,1,8,3,4,33,1,xilinx.com:vck190:part0:3.1,115,71,572.4098454493417
1,5,3,1,8,4,3,40,1,xilinx.com:vck190:part0:3.1,137,96,557.1030640668524
1,5,3,1,8,5,2,55,1,xilinx.com:vck190:part0:3.1,197,120,530.5039787798408
1,5,3,1,8,6,1,86,1,xilinx.com:vck190:part0:3.1,282,218,530.2226935312832
1,6,1,4,3,1,1,21,1,xilinx.com:vck190:part0:3.1,43,39,919.9632014719411
1,6,2,3,3,1,1,22,1,xilinx.com:vck190:part0:3.1,56,44,1204.8192771084339
1,6,3,2,3,1,1,25,1,xilinx.com:vck190:part0:3.1,69,53,793.6507936507936
1,6,4,1,3,1,1,32,1,xilinx.com:vck190:part0:3.1,88,68,680.2721088435375
1,6,1,4,4,1,2,22,1,xilinx.com:vck190:part0:3.1,57,60,740.7407407407406
1,6,1,4,4,2,1,23,1,xilinx.com:vck190:part0:3.1,56,46,706.7137809187279
1,6,2,3,4,1,2,23,1,xilinx.com:vck190:part0:3.1,58,43,742.3904974016333
1,6,2,3,4,2,1,24,1,xilinx.com:vck190:part0:3.1,65,53,736.9196757553427
1,6,3,2,4,1,2,26,1,xilinx.com:vck190:part0:3.1,74,55,695.8942240779402
1,6,3,2,4,2,1,27,1,xilinx.com:vck190:part0:3.1,82,67,665.7789613848203
1,6,4,1,4,1,2,33,1,xilinx.com:vck190:part0:3.1,99,70,675.6756756756757
1,6,4,1,4,2,1,34,1,xilinx.com:vck190:part0:3.1,104,76,685.8710562414267
1,6,1,4,5,1,3,23,1,xilinx.com:vck190:part0:3.1,68,45,586.1664712778429
1,6,1,4,5,2,2,24,1,xilinx.com:vck190:part0:3.1,81,55,634.1154090044388
1,6,1,4,5,3,1,27,1,xilinx.com:vck190:part0:3.1,84,59,664.0106241699867
1,6,2,3,5,1,3,24,1,xilinx.com:vck190:part0:3.1,88,75,702.2471910112359
1,6,2,3,5,2,2,25,1,xilinx.com:vck190:part0:3.1,91,68,665.3359946773121
1,6,2,3,5,3,1,28,1,xilinx.com:vck190:part0:3.1,118,83,960.6147934678195
1,6,3,2,5,1,3,27,1,xilinx.com:vck190:part0:3.1,92,68,625.0
1,6,3,2,5,2,2,28,1,xilinx.com:vck190:part0:3.1,102,77,672.4949562878278
1,6,3,2,5,3,1,31,1,xilinx.com:vck190:part0:3.1,89,61,598.8023952095808
1,6,4,1,5,1,3,34,1,xilinx.com:vck190:part0:3.1,100,72,615.7635467980296
1,6,4,1,5,2,2,35,1,xilinx.com:vck190:part0:3.1,124,94,602.7727546714889
1,6,4,1,5,3,1,38,1,xilinx.com:vck190:part0:3.1,144,110,568.1818181818181
1,6,1,4,6,1,4,24,1,xilinx.com:vck190:part0:3.1,70,47,579.3742757821552
1,6,1,4,6,2,3,25,1,xilinx.com:vck190:part0:3.1,102,54,577.7007510109763
1,6,1,4,6,3,2,28,1,xilinx.com:vck190:part0:3.1,120,59,504.54086781029264
1,6,1,4,6,4,1,35,1,xilinx.com:vck190:part0:3.1,119,78,606.4281382656155
1,6,2,3,6,1,4,25,1,xilinx.com:vck190:part0:3.1,104,56,623.4413965087282
1,6,2,3,6,2,3,26,1,xilinx.com:vck190:part0:3.1,89,76,613.1207847946046
1,6,2,3,6,3,2,29,1,xilinx.com:vck190:part0:3.1,113,83,579.3742757821552
1,6,2,3,6,4,1,36,1,xilinx.com:vck190:part0:3.1,139,112,571.4285714285714
1,6,3,2,6,1,4,28,1,xilinx.com:vck190:part0:3.1,110,93,604.2296072507553
1,6,3,2,6,2,3,29,1,xilinx.com:vck190:part0:3.1,112,65,582.4111822947
1,6,3,2,6,3,2,32,1,xilinx.com:vck190:part0:3.1,103,71,525.2100840336135
1,6,3,2,6,4,1,39,1,xilinx.com:vck190:part0:3.1,130,90,512.5576627370579
1,6,4,1,6,1,4,35,1,xilinx.com:vck190:part0:3.1,119,74,580.7200929152149
1,6,4,1,6,2,3,36,1,xilinx.com:vck190:part0:3.1,138,97,595.2380952380953
1,6,4,1,6,3,2,39,1,xilinx.com:vck190:part0:3.1,152,111,808.4074373484235
1,6,4,1,6,4,1,46,1,xilinx.com:vck190:part0:3.1,134,89,634.9206349206349
1,6,1,4,7,1,5,25,1,xilinx.com:vck190:part0:3.1,76,45,517.8663904712585
1,6,1,4,7,2,4,26,1,xilinx.com:vck190:part0:3.1,92,55,788.6435331230284
1,6,1,4,7,3,3,29,1,xilinx.com:vck190:part0:3.1,122,71,488.99755501222495
1,6,1,4,7,4,2,36,1,xilinx.com:vck190:part0:3.1,147,96,536.7686527106817
1,6,1,4,7,5,1,51,1,xilinx.com:vck190:part0:3.1,165,116,609.7560975609756
1,6,2,3,7,1,5,26,1,xilinx.com:vck190:part0:3.1,90,60,472.14353163361665
1,6,2,3,7,2,4,27,1,xilinx.com:vck190:part0:3.1,119,61,507.61421319796955
1,6,2,3,7,3,3,30,1,xilinx.com:vck190:part0:3.1,122,67,469.4835680751174
1,6,2,3,7,4,2,37,1,xilinx.com:vck190:part0:3.1,142,86,501.00200400801606
1,6,2,3,7,5,1,52,1,xilinx.com:vck190:part0:3.1,177,108,587.1990604815032
1,6,3,2,7,1,5,29,1,xilinx.com:vck190:part0:3.1,118,71,520.0208008320333
1,6,3,2,7,2,4,30,1,xilinx.com:vck190:part0:3.1,127,64,555.8643690939411
1,6,3,2,7,3,3,33,1,xilinx.com:vck190:part0:3.1,115,73,529.6610169491526
1,6,3,2,7,4,2,40,1,xilinx.com:vck190:part0:3.1,132,87,530.7855626326964
1,6,3,2,7,5,1,55,1,xilinx.com:vck190:part0:3.1,189,122,577.7007510109763
1,6,4,1,7,1,5,36,1,xilinx.com:vck190:part0:3.1,128,76,536.1930294906166
1,6,4,1,7,2,4,37,1,xilinx.com:vck190:part0:3.1,142,103,552.1811154058531
1,6,4,1,7,3,3,40,1,xilinx.com:vck190:part0:3.1,148,101,769.2307692307692
1,6,4,1,7,4,2,47,1,xilinx.com:vck190:part0:3.1,139,89,479.38638542665393
1,6,4,1,7,5,1,62,1,xilinx.com:vck190:part0:3.1,183,133,492.1259842519685
1,6,1,4,8,1,6,26,1,xilinx.com:vck190:part0:3.1,90,66,543.1830526887561
1,6,1,4,8,2,5,27,1,xilinx.com:vck190:part0:3.1,96,75,514.40329218107
1,6,1,4,8,3,4,30,1,xilinx.com:vck190:part0:3.1,110,71,435.5400696864112
1,6,1,4,8,4,3,37,1,xilinx.com:vck190:part0:3.1,185,117,504.03225806451616
1,6,1,4,8,5,2,52,1,xilinx.com:vck190:part0:3.1,211,134,571.1022272986866
1,6,1,4,8,6,1,83,1,xilinx.com:vck190:part0:3.1,264,201,539.6654074473827
1,6,2,3,8,1,6,27,1,xilinx.com:vck190:part0:3.1,105,75,453.7205081669691
1,6,2,3,8,2,5,28,1,xilinx.com:vck190:part0:3.1,102,77,469.26325668700144
1,6,2,3,8,3,4,31,1,xilinx.com:vck190:part0:3.1,136,65,474.3833017077799
1,6,2,3,8,4,3,38,1,xilinx.com:vck190:part0:3.1,184,101,471.9207173194903
1,6,2,3,8,5,2,53,1,xilinx.com:vck190:part0:3.1,212,114,467.94571829667757
1,6,2,3,8,6,1,84,1,xilinx.com:vck190:part0:3.1,278,213,499.001996007984
1,6,3,2,8,1,6,30,1,xilinx.com:vck190:part0:3.1,118,74,472.14353163361665
1,6,3,2,8,2,5,31,1,xilinx.com:vck190:part0:3.1,166,87,506.84237202230105
1,6,3,2,8,3,4,34,1,xilinx.com:vck190:part0:3.1,134,63,517.3305742369374
1,6,3,2,8,4,3,41,1,xilinx.com:vck190:part0:3.1,184,101,661.8133686300464
1,6,3,2,8,5,2,56,1,xilinx.com:vck190:part0:3.1,197,136,481.4636494944632
1,6,3,2,8,6,1,87,1,xilinx.com:vck190:part0:3.1,293,211,446.03033006244425
1,6,4,1,8,1,6,37,1,xilinx.com:vck190:part0:3.1,152,89,558.0357142857142
1,6,4,1,8,2,5,38,1,xilinx.com:vck190:part0:3.1,149,87,533.9028296849973
1,6,4,1,8,3,4,41,1,xilinx.com:vck190:part0:3.1,149,95,539.6654074473827
1,6,4,1,8,4,3,48,1,xilinx.com:vck190:part0:3.1,158,100,509.16496945010186
1,6,4,1,8,5,2,63,1,xilinx.com:vck190:part0:3.1,184,138,479.84644913627636
1,6,4,1,8,6,1,94,1,xilinx.com:vck190:part0:3.1,276,204,463.3920296570899
1,7,1,5,3,1,1,22,1,xilinx.com:vck190:part0:3.1,45,39,778.816199376947
1,7,2,4,3,1,1,23,1,xilinx.com:vck190:part0:3.1,62,55,1029.8661174047375
1,7,3,3,3,1,1,26,1,xilinx.com:vck190:part0:3.1,79,66,714.2857142857143
1,7,4,2,3,1,1,33,1,xilinx.com:vck190:part0:3.1,98,78,666.2225183211193
1,7,5,1,3,1,1,48,1,xilinx.com:vck190:part0:3.1,134,116,691.5629322268327
1,7,1,5,4,1,2,23,1,xilinx.com:vck190:part0:3.1,68,41,864.304235090752
1,7,1,5,4,2,1,24,1,xilinx.com:vck190:part0:3.1,66,52,766.8711656441717
1,7,2,4,4,1,2,24,1,xilinx.com:vck190:part0:3.1,86,68,668.8963210702341
1,7,2,4,4,2,1,25,1,xilinx.com:vck190:part0:3.1,77,47,606.0606060606061
1,7,3,3,4,1,2,27,1,xilinx.com:vck190:part0:3.1,89,60,651.4657980456027
1,7,3,3,4,2,1,28,1,xilinx.com:vck190:part0:3.1,113,67,621.1180124223603
1,7,4,2,4,1,2,34,1,xilinx.com:vck190:part0:3.1,102,72,629.7229219143577
1,7,4,2,4,2,1,35,1,xilinx.com:vck190:part0:3.1,124,89,625.0
1,7,5,1,4,1,2,49,1,xilinx.com:vck190:part0:3.1,138,105,644.7453255963894
1,7,5,1,4,2,1,50,1,xilinx.com:vck190:part0:3.1,142,106,651.4657980456027
1,7,1,5,5,1,3,24,1,xilinx.com:vck190:part0:3.1,68,45,554.9389567147614
1,7,1,5,5,2,2,25,1,xilinx.com:vck190:part0:3.1,90,55,641.8485237483953
1,7,1,5,5,3,1,28,1,xilinx.com:vck190:part0:3.1,100,63,616.9031462060457
1,7,2,4,5,1,3,25,1,xilinx.com:vck190:part0:3.1,108,95,591.016548463357
1,7,2,4,5,2,2,26,1,xilinx.com:vck190:part0:3.1,94,71,632.5110689437065
1,7,2,4,5,3,1,29,1,xilinx.com:vck190:part0:3.1,106,75,579.0387955993051
1,7,3,3,5,1,3,28,1,xilinx.com:vck190:part0:3.1,112,87,607.1645415907711
1,7,3,3,5,2,2,29,1,xilinx.com:vck190:part0:3.1,117,66,562.1135469364812
1,7,3,3,5,3,1,32,1,xilinx.com:vck190:part0:3.1,106,63,562.429696287964
1,7,4,2,5,1,3,35,1,xilinx.com:vck190:part0:3.1,137,89,588.5815185403178
1,7,4,2,5,2,2,36,1,xilinx.com:vck190:part0:3.1,141,91,580.046403712297
1,7,4,2,5,3,1,39,1,xilinx.com:vck190:part0:3.1,130,81,527.4261603375528
1,7,5,1,5,1,3,50,1,xilinx.com:vck190:part0:3.1,162,130,630.119722747322
1,7,5,1,5,2,2,51,1,xilinx.com:vck190:part0:3.1,157,113,592.0663114268798
1,7,5,1,5,3,1,54,1,xilinx.com:vck190:part0:3.1,195,129,569.8005698005699
1,7,1,5,6,1,4,25,1,xilinx.com:vck190:part0:3.1,75,48,587.8894767783656
1,7,1,5,6,2,3,26,1,xilinx.com:vck190:part0:3.1,98,74,476.4173415912339
1,7,1,5,6,3,2,29,1,xilinx.com:vck190:part0:3.1,128,79,584.1121495327103
1,7,1,5,6,4,1,36,1,xilinx.com:vck190:part0:3.1,132,76,734.2143906020558
1,7,2,4,6,1,4,26,1,xilinx.com:vck190:part0:3.1,86,51,517.063081695967
1,7,2,4,6,2,3,27,1,xilinx.com:vck190:part0:3.1,111,52,485.67265662943174
1,7,2,4,6,3,2,30,1,xilinx.com:vck190:part0:3.1,116,64,486.38132295719845
1,7,2,4,6,4,1,37,1,xilinx.com:vck190:part0:3.1,144,89,638.1620931716657
1,7,3,3,6,1,4,29,1,xilinx.com:vck190:part0:3.1,121,84,584.1121495327103
1,7,3,3,6,2,3,30,1,xilinx.com:vck190:part0:3.1,137,89,594.5303210463734
1,7,3,3,6,3,2,33,1,xilinx.com:vck190:part0:3.1,115,67,529.1005291005291
1,7,3,3,6,4,1,40,1,xilinx.com:vck190:part0:3.1,142,103,539.6654074473827
1,7,4,2,6,1,4,36,1,xilinx.com:vck190:part0:3.1,147,100,523.5602094240838
1,7,4,2,6,2,3,37,1,xilinx.com:vck190:part0:3.1,155,91,521.376433785193
1,7,4,2,6,3,2,40,1,xilinx.com:vck190:part0:3.1,141,97,511.77072671443193
1,7,4,2,6,4,1,47,1,xilinx.com:vck190:part0:3.1,151,93,487.32943469785573
1,7,5,1,6,1,4,51,1,xilinx.com:vck190:part0:3.1,174,114,578.368999421631
1,7,5,1,6,2,3,52,1,xilinx.com:vck190:part0:3.1,180,119,541.4185165132648
1,7,5,1,6,3,2,55,1,xilinx.com:vck190:part0:3.1,191,137,508.646998982706
1,7,5,1,6,4,1,62,1,xilinx.com:vck190:part0:3.1,181,129,675.219446320054
1,7,1,5,7,1,5,26,1,xilinx.com:vck190:part0:3.1,90,57,526.3157894736843
1,7,1,5,7,2,4,27,1,xilinx.com:vck190:part0:3.1,107,81,457.2473708276178
1,7,1,5,7,3,3,30,1,xilinx.com:vck190:part0:3.1,111,63,456.4125969876769
1,7,1,5,7,4,2,37,1,xilinx.com:vck190:part0:3.1,173,109,528.2620179609086
1,7,1,5,7,5,1,52,1,xilinx.com:vck190:part0:3.1,179,108,542.5935973955508
1,7,2,4,7,1,5,27,1,xilinx.com:vck190:part0:3.1,106,64,445.03782821539835
1,7,2,4,7,2,4,28,1,xilinx.com:vck190:part0:3.1,122,80,430.66322136089576
1,7,2,4,7,3,3,31,1,xilinx.com:vck190:part0:3.1,131,69,520.8333333333334
1,7,2,4,7,4,2,38,1,xilinx.com:vck190:part0:3.1,195,132,499.50049950049953
1,7,2,4,7,5,1,53,1,xilinx.com:vck190:part0:3.1,213,122,513.083632632119
1,7,3,3,7,1,5,30,1,xilinx.com:vck190:part0:3.1,113,73,454.1326067211626
1,7,3,3,7,2,4,31,1,xilinx.com:vck190:part0:3.1,138,72,493.09664694280076
1,7,3,3,7,3,3,34,1,xilinx.com:vck190:part0:3.1,135,71,455.58086560364467
1,7,3,3,7,4,2,41,1,xilinx.com:vck190:part0:3.1,178,104,484.49612403100775
1,7,3,3,7,5,1,56,1,xilinx.com:vck190:part0:3.1,199,142,525.4860746190226
1,7,4,2,7,1,5,37,1,xilinx.com:vck190:part0:3.1,170,86,522.1932114882507
1,7,4,2,7,2,4,38,1,xilinx.com:vck190:part0:3.1,174,82,492.3682914820285
1,7,4,2,7,3,3,41,1,xilinx.com:vck190:part0:3.1,152,86,621.8905472636816
1,7,4,2,7,4,2,48,1,xilinx.com:vck190:part0:3.1,175,110,482.1600771456124
1,7,4,2,7,5,1,63,1,xilinx.com:vck190:part0:3.1,213,138,469.26325668700144
1,7,5,1,7,1,5,52,1,xilinx.com:vck190:part0:3.1,184,118,575.0431282346176
1,7,5,1,7,2,4,53,1,xilinx.com:vck190:part0:3.1,202,118,495.29470034670624
1,7,5,1,7,3,3,56,1,xilinx.com:vck190:part0:3.1,186,126,487.5670404680643
1,7,5,1,7,4,2,63,1,xilinx.com:vck190:part0:3.1,214,139,492.3682914820285
1,7,5,1,7,5,1,78,1,xilinx.com:vck190:part0:3.1,238,168,537.345513164965
1,7,1,5,8,1,6,27,1,xilinx.com:vck190:part0:3.1,102,83,496.524329692155
1,7,1,5,8,2,5,28,1,xilinx.com:vck190:part0:3.1,114,67,433.6513443191674
1,7,1,5,8,3,4,31,1,xilinx.com:vck190:part0:3.1,120,72,451.46726862302484
1,7,1,5,8,4,3,38,1,xilinx.com:vck190:part0:3.1,147,97,440.7227853680035
1,7,1,5,8,5,2,53,1,xilinx.com:vck190:part0:3.1,229,122,508.3884087442806
1,7,1,5,8,6,1,84,1,xilinx.com:vck190:part0:3.1,286,197,506.5856129685917
1,7,2,4,8,1,6,28,1,xilinx.com:vck190:part0:3.1,118,81,446.2293618920125
1,7,2,4,8,2,5,29,1,xilinx.com:vck190:part0:3.1,121,81,446.6279589102278
1,7,2,4,8,3,4,32,1,xilinx.com:vck190:part0:3.1,130,68,393.0817610062893
1,7,2,4,8,4,3,39,1,xilinx.com:vck190:part0:3.1,173,89,432.9004329004329
1,7,2,4,8,5,2,54,1,xilinx.com:vck190:part0:3.1,236,133,444.44444444444446
1,7,2,4,8,6,1,85,1,xilinx.com:vck190:part0:3.1,302,219,480.30739673390974
1,7,3,3,8,1,6,31,1,xilinx.com:vck190:part0:3.1,120,72,428.4490145672665
1,7,3,3,8,2,5,32,1,xilinx.com:vck190:part0:3.1,127,67,449.842555105713
1,7,3,3,8,3,4,35,1,xilinx.com:vck190:part0:3.1,147,87,517.8663904712585
1,7,3,3,8,4,3,42,1,xilinx.com:vck190:part0:3.1,175,87,467.5081813931744
1,7,3,3,8,5,2,57,1,xilinx.com:vck190:part0:3.1,220,142,458.50527281063734
1,7,3,3,8,6,1,88,1,xilinx.com:vck190:part0:3.1,296,184,446.6279589102278
1,7,4,2,8,1,6,38,1,xilinx.com:vck190:part0:3.1,164,97,430.66322136089576
1,7,4,2,8,2,5,39,1,xilinx.com:vck190:part0:3.1,181,84,440.9171075837743
1,7,4,2,8,3,4,42,1,xilinx.com:vck190:part0:3.1,183,89,455.58086560364467
1,7,4,2,8,4,3,49,1,xilinx.com:vck190:part0:3.1,180,103,478.4688995215311
1,7,4,2,8,5,2,64,1,xilinx.com:vck190:part0:3.1,221,151,501.5045135406219
1,7,4,2,8,6,1,95,1,xilinx.com:vck190:part0:3.1,277,194,480.07681228996637
1,7,5,1,8,1,6,53,1,xilinx.com:vck190:part0:3.1,195,117,512.8205128205128
1,7,5,1,8,2,5,54,1,xilinx.com:vck190:part0:3.1,218,132,536.4806866952789
1,7,5,1,8,3,4,57,1,xilinx.com:vck190:part0:3.1,195,118,462.32085067036525
1,7,5,1,8,4,3,64,1,xilinx.com:vck190:part0:3.1,212,143,475.511174512601
1,7,5,1,8,5,2,79,1,xilinx.com:vck190:part0:3.1,236,154,476.6444232602479
1,7,5,1,8,6,1,110,1,xilinx.com:vck190:part0:3.1,320,237,447.2271914132379
1,8,1,6,3,1,1,23,1,xilinx.com:vck190:part0:3.1,52,50,1035.1966873706006
1,8,2,5,3,1,1,24,1,xilinx.com:vck190:part0:3.1,78,51,644.3298969072165
1,8,3,4,3,1,1,27,1,xilinx.com:vck190:part0:3.1,90,57,609.7560975609756
1,8,4,3,3,1,1,34,1,xilinx.com:vck190:part0:3.1,110,90,643.0868167202573
1,8,5,2,3,1,1,49,1,xilinx.com:vck190:part0:3.1,138,102,639.386189258312
1,8,6,1,3,1,1,80,1,xilinx.com:vck190:part0:3.1,215,179,603.1363088057901
1,8,1,6,4,1,2,24,1,xilinx.com:vck190:part0:3.1,68,43,1081.081081081081
1,8,1,6,4,2,1,25,1,xilinx.com:vck190:part0:3.1,70,48,648.5084306095979
1,8,2,5,4,1,2,25,1,xilinx.com:vck190:part0:3.1,82,47,576.036866359447
1,8,2,5,4,2,1,26,1,xilinx.com:vck190:part0:3.1,85,50,645.1612903225806
1,8,3,4,4,1,2,28,1,xilinx.com:vck190:part0:3.1,110,79,646.8305304010349
1,8,3,4,4,2,1,29,1,xilinx.com:vck190:part0:3.1,109,61,558.3472920156338
1,8,4,3,4,1,2,35,1,xilinx.com:vck190:part0:3.1,122,87,581.3953488372093
1,8,4,3,4,2,1,36,1,xilinx.com:vck190:part0:3.1,147,89,745.7121551081283
1,8,5,2,4,1,2,50,1,xilinx.com:vck190:part0:3.1,163,134,627.3525721455458
1,8,5,2,4,2,1,51,1,xilinx.com:vck190:part0:3.1,177,159,773.3952049497293
1,8,6,1,4,1,2,81,1,xilinx.com:vck190:part0:3.1,231,178,594.5303210463734
1,8,6,1,4,2,1,82,1,xilinx.com:vck190:part0:3.1,223,168,582.4111822947
1,8,1,6,5,1,3,25,1,xilinx.com:vck190:part0:3.1,73,51,991.0802775024778
1,8,1,6,5,2,2,26,1,xilinx.com:vck190:part0:3.1,82,54,526.592943654555
1,8,1,6,5,3,1,29,1,xilinx.com:vck190:part0:3.1,104,67,569.4760820045558
1,8,2,5,5,1,3,26,1,xilinx.com:vck190:part0:3.1,88,49,469.04315196998124
1,8,2,5,5,2,2,27,1,xilinx.com:vck190:part0:3.1,109,57,535.3319057815845
1,8,2,5,5,3,1,30,1,xilinx.com:vck190:part0:3.1,143,108,568.5048322910745
1,8,3,4,5,1,3,29,1,xilinx.com:vck190:part0:3.1,115,59,534.4735435595938
1,8,3,4,5,2,2,30,1,xilinx.com:vck190:part0:3.1,131,80,504.79555779909134
1,8,3,4,5,3,1,33,1,xilinx.com:vck190:part0:3.1,113,64,577.0340450086554
1,8,4,3,5,1,3,36,1,xilinx.com:vck190:part0:3.1,152,123,544.9591280653951
1,8,4,3,5,2,2,37,1,xilinx.com:vck190:part0:3.1,129,79,483.09178743961354
1,8,4,3,5,3,1,40,1,xilinx.com:vck190:part0:3.1,133,85,524.9343832020998
1,8,5,2,5,1,3,51,1,xilinx.com:vck190:part0:3.1,187,145,583.7711617046118
1,8,5,2,5,2,2,52,1,xilinx.com:vck190:part0:3.1,191,140,597.0149253731344
1,8,5,2,5,3,1,55,1,xilinx.com:vck190:part0:3.1,180,119,530.7855626326964
1,8,6,1,5,1,3,82,1,xilinx.com:vck190:part0:3.1,250,191,611.2469437652812
1,8,6,1,5,2,2,83,1,xilinx.com:vck190:part0:3.1,263,199,538.5029617662897
1,8,6,1,5,3,1,86,1,xilinx.com:vck190:part0:3.1,276,177,478.4688995215311
1,8,1,6,6,1,4,26,1,xilinx.com:vck190:part0:3.1,90,69,546.4480874316939
1,8,1,6,6,2,3,27,1,xilinx.com:vck190:part0:3.1,99,57,459.5588235294117
1,8,1,6,6,3,2,30,1,xilinx.com:vck190:part0:3.1,117,67,458.08520384791575
1,8,1,6,6,4,1,37,1,xilinx.com:vck190:part0:3.1,146,83,552.1811154058531
1,8,2,5,6,1,4,27,1,xilinx.com:vck190:part0:3.1,93,53,453.3091568449683
1,8,2,5,6,2,3,28,1,xilinx.com:vck190:part0:3.1,103,69,522.7391531625718
1,8,2,5,6,3,2,31,1,xilinx.com:vck190:part0:3.1,168,104,493.8271604938272
1,8,2,5,6,4,1,38,1,xilinx.com:vck190:part0:3.1,137,90,490.9180166912126
1,8,3,4,6,1,4,30,1,xilinx.com:vck190:part0:3.1,107,61,458.29514207149407
1,8,3,4,6,2,3,31,1,xilinx.com:vck190:part0:3.1,150,89,835.421888053467
1,8,3,4,6,3,2,34,1,xilinx.com:vck190:part0:3.1,137,66,497.0178926441352
1,8,3,4,6,4,1,41,1,xilinx.com:vck190:part0:3.1,159,100,505.5611729019211
1,8,4,3,6,1,4,37,1,xilinx.com:vck190:part0:3.1,195,102,499.50049950049953
1,8,4,3,6,2,3,38,1,xilinx.com:vck190:part0:3.1,181,89,473.7091425864519
1,8,4,3,6,3,2,41,1,xilinx.com:vck190:part0:3.1,156,90,467.2897196261682
1,8,4,3,6,4,1,48,1,xilinx.com:vck190:part0:3.1,149,93,508.646998982706
1,8,5,2,6,1,4,52,1,xilinx.com:vck190:part0:3.1,194,124,513.874614594039
1,8,5,2,6,2,3,53,1,xilinx.com:vck190:part0:3.1,209,115,464.03712296983764
1,8,5,2,6,3,2,56,1,xilinx.com:vck190:part0:3.1,196,140,495.785820525533
1,8,5,2,6,4,1,63,1,xilinx.com:vck190:part0:3.1,182,130,477.09923664122135
1,8,6,1,6,1,4,83,1,xilinx.com:vck190:part0:3.1,262,187,565.2911249293386
1,8,6,1,6,2,3,84,1,xilinx.com:vck190:part0:3.1,284,206,526.0389268805892
1,8,6,1,6,3,2,87,1,xilinx.com:vck190:part0:3.1,260,178,474.158368895211
1,8,6,1,6,4,1,94,1,xilinx.com:vck190:part0:3.1,299,193,469.4835680751174
1,8,1,6,7,1,5,27,1,xilinx.com:vck190:part0:3.1,97,52,557.4136008918617
1,8,1,6,7,2,4,28,1,xilinx.com:vck190:part0:3.1,117,85,446.82752457551385
1,8,1,6,7,3,3,31,1,xilinx.com:vck190:part0:3.1,122,63,445.03782821539835
1,8,1,6,7,4,2,38,1,xilinx.com:vck190:part0:3.1,163,94,439.5604395604396
1,8,1,6,7,5,1,53,1,xilinx.com:vck190:part0:3.1,214,143,527.1481286241434
1,8,2,5,7,1,5,28,1,xilinx.com:vck190:part0:3.1,114,62,431.5925766076823
1,8,2,5,7,2,4,29,1,xilinx.com:vck190:part0:3.1,116,59,461.46746654360874
1,8,2,5,7,3,3,32,1,xilinx.com:vck190:part0:3.1,132,74,431.9654427645788
1,8,2,5,7,4,2,39,1,xilinx.com:vck190:part0:3.1,175,84,429.7378599054577
1,8,2,5,7,5,1,54,1,xilinx.com:vck190:part0:3.1,210,119,507.0993914807302
1,8,3,4,7,1,5,31,1,xilinx.com:vck190:part0:3.1,124,93,444.0497335701599
1,8,3,4,7,2,4,32,1,xilinx.com:vck190:part0:3.1,130,69,429.3688278231
1,8,3,4,7,3,3,35,1,xilinx.com:vck190:part0:3.1,145,70,505.5611729019211
1,8,3,4,7,4,2,42,1,xilinx.com:vck190:part0:3.1,176,87,442.67374944665784
1,8,3,4,7,5,1,57,1,xilinx.com:vck190:part0:3.1,214,128,495.785820525533
1,8,4,3,7,1,5,38,1,xilinx.com:vck190:part0:3.1,152,90,411.69205434335123
1,8,4,3,7,2,4,39,1,xilinx.com:vck190:part0:3.1,167,82,683.0601092896175
1,8,4,3,7,3,3,42,1,xilinx.com:vck190:part0:3.1,168,94,437.0629370629371
1,8,4,3,7,4,2,49,1,xilinx.com:vck190:part0:3.1,183,104,513.874614594039
1,8,4,3,7,5,1,64,1,xilinx.com:vck190:part0:3.1,214,132,459.34772622875516
1,8,5,2,7,1,5,53,1,xilinx.com:vck190:part0:3.1,256,146,484.73097430925833
1,8,5,2,7,2,4,54,1,xilinx.com:vck190:part0:3.1,232,148,504.2864346949067
1,8,5,2,7,3,3,57,1,xilinx.com:vck190:part0:3.1,218,132,445.8314757021846
1,8,5,2,7,4,2,64,1,xilinx.com:vck190:part0:3.1,224,136,477.5549188156638
1,8,5,2,7,5,1,79,1,xilinx.com:vck190:part0:3.1,226,158,462.53469010175763
1,8,6,1,7,1,5,84,1,xilinx.com:vck190:part0:3.1,301,250,469.4835680751174
1,8,6,1,7,2,4,85,1,xilinx.com:vck190:part0:3.1,308,231,471.9207173194903
1,8,6,1,7,3,3,88,1,xilinx.com:vck190:part0:3.1,334,204,469.7040864255519
1,8,6,1,7,4,2,95,1,xilinx.com:vck190:part0:3.1,297,228,469.4835680751174
1,8,6,1,7,5,1,110,1,xilinx.com:vck190:part0:3.1,334,244,425.531914893617
1,8,1,6,8,1,6,28,1,xilinx.com:vck190:part0:3.1,112,69,460.4051565377532
1,8,1,6,8,2,5,29,1,xilinx.com:vck190:part0:3.1,125,64,431.77892918825563
1,8,1,6,8,3,4,32,1,xilinx.com:vck190:part0:3.1,133,87,461.8937644341801
1,8,1,6,8,4,3,39,1,xilinx.com:vck190:part0:3.1,157,82,423.1908590774439
1,8,1,6,8,5,2,54,1,xilinx.com:vck190:part0:3.1,217,134,399.0422984836393
1,8,1,6,8,6,1,85,1,xilinx.com:vck190:part0:3.1,287,195,517.5983436853003
1,8,2,5,8,1,6,29,1,xilinx.com:vck190:part0:3.1,123,70,424.0882103477523
1,8,2,5,8,2,5,30,1,xilinx.com:vck190:part0:3.1,133,76,470.8097928436911
1,8,2,5,8,3,4,33,1,xilinx.com:vck190:part0:3.1,153,90,421.94092827004215
1,8,2,5,8,4,3,40,1,xilinx.com:vck190:part0:3.1,165,95,394.9447077409163
1,8,2,5,8,5,2,55,1,xilinx.com:vck190:part0:3.1,227,124,430.66322136089576
1,8,2,5,8,6,1,86,1,xilinx.com:vck190:part0:3.1,307,177,418.41004184100416
1,8,3,4,8,1,6,32,1,xilinx.com:vck190:part0:3.1,136,81,417.01417848206836
1,8,3,4,8,2,5,33,1,xilinx.com:vck190:part0:3.1,147,66,415.1100041511001
1,8,3,4,8,3,4,36,1,xilinx.com:vck190:part0:3.1,136,80,390.4724716907458
1,8,3,4,8,4,3,43,1,xilinx.com:vck190:part0:3.1,187,103,414.9377593360996
1,8,3,4,8,5,2,58,1,xilinx.com:vck190:part0:3.1,258,150,444.64206313917293
1,8,3,4,8,6,1,89,1,xilinx.com:vck190:part0:3.1,310,183,459.5588235294117
1,8,4,3,8,1,6,39,1,xilinx.com:vck190:part0:3.1,164,87,421.22999157540016
1,8,4,3,8,2,5,40,1,xilinx.com:vck190:part0:3.1,170,108,394.9447077409163
1,8,4,3,8,3,4,43,1,xilinx.com:vck190:part0:3.1,212,123,421.05263157894734
1,8,4,3,8,4,3,50,1,xilinx.com:vck190:part0:3.1,191,103,448.83303411131055
1,8,4,3,8,5,2,65,1,xilinx.com:vck190:part0:3.1,229,138,447.02726866338844
1,8,4,3,8,6,1,96,1,xilinx.com:vck190:part0:3.1,308,212,459.5588235294117
1,8,5,2,8,1,6,54,1,xilinx.com:vck190:part0:3.1,225,137,394.9447077409163
1,8,5,2,8,2,5,55,1,xilinx.com:vck190:part0:3.1,221,114,422.6542688081149
1,8,5,2,8,3,4,58,1,xilinx.com:vck190:part0:3.1,232,143,437.636761487965
1,8,5,2,8,4,3,65,1,xilinx.com:vck190:part0:3.1,238,151,432.152117545376
1,8,5,2,8,5,2,80,1,xilinx.com:vck190:part0:3.1,249,165,451.2635379061371
1,8,5,2,8,6,1,111,1,xilinx.com:vck190:part0:3.1,316,226,449.23629829290206
1,8,6,1,8,1,6,85,1,xilinx.com:vck190:part0:3.1,303,198,502.51256281407035
1,8,6,1,8,2,5,86,1,xilinx.com:vck190:part0:3.1,285,183,435.16100957354223
1,8,6,1,8,3,4,89,1,xilinx.com:vck190:part0:3.1,290,188,447.02726866338844
1,8,6,1,8,4,3,96,1,xilinx.com:vck190:part0:3.1,291,203,429.55326460481103
1,8,6,1,8,5,2,111,1,xilinx.com:vck190:part0:3.1,320,244,498.00796812749
1,8,6,1,8,6,1,142,1,xilinx.com:vck190:part0:3.1,371,288,396.35354736424887


==> hw/results/uxs_int_time_MAX_RET.csv <==
ILANES,A_WIDTH,B_WIDTH,ACCU_WIDTH,COMP_DEPTH,Part,LUTs,Registers,MaxFreq
1,3,3,20,1,xilinx.com:vck190:part0:3.1,25,30,929.368029739777
1,3,4,21,1,xilinx.com:vck190:part0:3.1,37,32,998.003992015968
1,3,5,22,1,xilinx.com:vck190:part0:3.1,38,34,1007.0493454179255
1,3,6,23,1,xilinx.com:vck190:part0:3.1,44,38,914.0767824497257
1,3,7,24,1,xilinx.com:vck190:part0:3.1,51,38,944.2870632672333
1,3,8,25,1,xilinx.com:vck190:part0:3.1,57,40,938.9671361502348
1,4,3,21,1,xilinx.com:vck190:part0:3.1,36,32,1058.2010582010582
1,4,4,22,1,xilinx.com:vck190:part0:3.1,40,39,1150.7479861910242
1,4,5,23,1,xilinx.com:vck190:part0:3.1,50,40,942.5070688030161
1,4,6,24,1,xilinx.com:vck190:part0:3.1,56,42,825.0825082508251
1,4,7,25,1,xilinx.com:vck190:part0:3.1,64,41,844.5945945945946
1,4,8,26,1,xilinx.com:vck190:part0:3.1,67,47,798.0845969672786
1,5,3,22,1,xilinx.com:vck190:part0:3.1,38,34,970.8737864077669
1,5,4,23,1,xilinx.com:vck190:part0:3.1,50,44,888.0994671403198
1,5,5,24,1,xilinx.com:vck190:part0:3.1,55,48,942.5070688030161
1,5,6,25,1,xilinx.com:vck190:part0:3.1,63,55,1025.6410256410256
1,5,7,26,1,xilinx.com:vck190:part0:3.1,71,56,804.5052292839903
1,5,8,27,1,xilinx.com:vck190:part0:3.1,78,54,989.1196834817014
1,6,3,23,1,xilinx.com:vck190:part0:3.1,43,38,975.6097560975611
1,6,4,24,1,xilinx.com:vck190:part0:3.1,58,41,888.0994671403198
1,6,5,25,1,xilinx.com:vck190:part0:3.1,66,62,813.0081300813008
1,6,6,26,1,xilinx.com:vck190:part0:3.1,72,63,777.6049766718506
1,6,7,27,1,xilinx.com:vck190:part0:3.1,78,48,708.2152974504249
1,6,8,28,1,xilinx.com:vck190:part0:3.1,87,47,784.9293563579278
1,7,3,24,1,xilinx.com:vck190:part0:3.1,51,38,949.667616334283
1,7,4,25,1,xilinx.com:vck190:part0:3.1,60,40,865.0519031141869
1,7,5,26,1,xilinx.com:vck190:part0:3.1,70,46,1112.3470522803113
1,7,6,27,1,xilinx.com:vck190:part0:3.1,78,45,692.5207756232687
1,7,7,28,1,xilinx.com:vck190:part0:3.1,92,49,726.7441860465117
1,7,8,29,1,xilinx.com:vck190:part0:3.1,110,79,917.4311926605504
1,8,3,25,1,xilinx.com:vck190:part0:3.1,57,41,951.4747859181732
1,8,4,26,1,xilinx.com:vck190:part0:3.1,67,42,731.528895391368
1,8,5,27,1,xilinx.com:vck190:part0:3.1,79,56,766.2835249042146
1,8,6,28,1,xilinx.com:vck190:part0:3.1,87,46,676.5899864682003
1,8,7,29,1,xilinx.com:vck190:part0:3.1,103,49,634.9206349206349
1,8,8,30,1,xilinx.com:vck190:part0:3.1,116,53,617.6652254478073


==> hw/results/uxs_time_MAX_RET.csv <==
ILANES,A_WIDTH,EA,MA,B_WIDTH,EB,MB,ACCU_WIDTH,COMP_DEPTH,Part,LUTs,Registers,MaxFreq
1,3,1,2,3,1,1,19,1,xilinx.com:vck190:part0:3.1,30,33,1085.7763300760043
1,3,2,1,3,1,1,20,1,xilinx.com:vck190:part0:3.1,42,44,1156.0693641618498
1,3,1,2,4,1,2,20,1,xilinx.com:vck190:part0:3.1,32,31,961.5384615384615
1,3,1,2,4,2,1,21,1,xilinx.com:vck190:part0:3.1,45,48,1000.0
1,3,2,1,4,1,2,21,1,xilinx.com:vck190:part0:3.1,45,40,825.0825082508251
1,3,2,1,4,2,1,22,1,xilinx.com:vck190:part0:3.1,43,43,925.9259259259259
1,3,1,2,5,1,3,21,1,xilinx.com:vck190:part0:3.1,47,43,708.7172218284904
1,3,1,2,5,2,2,22,1,xilinx.com:vck190:part0:3.1,48,47,968.0542110358181
1,3,1,2,5,3,1,25,1,xilinx.com:vck190:part0:3.1,67,67,923.3610341643583
1,3,2,1,5,1,3,22,1,xilinx.com:vck190:part0:3.1,49,42,713.775874375446
1,3,2,1,5,2,2,23,1,xilinx.com:vck190:part0:3.1,53,42,739.6449704142011
1,3,2,1,5,3,1,26,1,xilinx.com:vck190:part0:3.1,71,57,1016.260162601626
1,3,1,2,6,1,4,22,1,xilinx.com:vck190:part0:3.1,56,39,1156.0693641618498
1,3,1,2,6,2,3,23,1,xilinx.com:vck190:part0:3.1,57,48,699.7900629811056
1,3,1,2,6,3,2,26,1,xilinx.com:vck190:part0:3.1,78,75,732.0644216691069
1,3,1,2,6,4,1,33,1,xilinx.com:vck190:part0:3.1,96,79,670.2412868632708
1,3,2,1,6,1,4,23,1,xilinx.com:vck190:part0:3.1,57,57,1062.6992561105208
1,3,2,1,6,2,3,24,1,xilinx.com:vck190:part0:3.1,62,55,711.7437722419928
1,3,2,1,6,3,2,27,1,xilinx.com:vck190:part0:3.1,82,62,694.9270326615705
1,3,2,1,6,4,1,34,1,xilinx.com:vck190:part0:3.1,105,86,680.7351940095302
1,3,1,2,7,1,5,23,1,xilinx.com:vck190:part0:3.1,58,41,621.1180124223603
1,3,1,2,7,2,4,24,1,xilinx.com:vck190:part0:3.1,80,65,680.7351940095302
1,3,1,2,7,3,3,27,1,xilinx.com:vck190:part0:3.1,88,56,596.3029218843172
1,3,1,2,7,4,2,34,1,xilinx.com:vck190:part0:3.1,99,75,635.7279084551813
1,3,1,2,7,5,1,49,1,xilinx.com:vck190:part0:3.1,143,133,1213.5922330097087
1,3,2,1,7,1,5,24,1,xilinx.com:vck190:part0:3.1,62,46,659.1957811470007
1,3,2,1,7,2,4,25,1,xilinx.com:vck190:part0:3.1,77,50,609.3845216331505
1,3,2,1,7,3,3,28,1,xilinx.com:vck190:part0:3.1,110,75,904.9773755656108
1,3,2,1,7,4,2,35,1,xilinx.com:vck190:part0:3.1,108,79,570.7762557077625
1,3,2,1,7,5,1,50,1,xilinx.com:vck190:part0:3.1,138,114,636.9426751592356
1,3,1,2,8,1,6,24,1,xilinx.com:vck190:part0:3.1,67,52,595.5926146515783
1,3,1,2,8,2,5,25,1,xilinx.com:vck190:part0:3.1,94,59,632.5110689437065
1,3,1,2,8,3,4,28,1,xilinx.com:vck190:part0:3.1,105,65,611.6207951070336
1,3,1,2,8,4,3,35,1,xilinx.com:vck190:part0:3.1,132,97,586.8544600938967
1,3,1,2,8,5,2,50,1,xilinx.com:vck190:part0:3.1,170,173,713.2667617689016
1,3,1,2,8,6,1,81,1,xilinx.com:vck190:part0:3.1,226,212,592.0663114268798
1,3,2,1,8,1,6,25,1,xilinx.com:vck190:part0:3.1,70,50,630.5170239596468
1,3,2,1,8,2,5,26,1,xilinx.com:vck190:part0:3.1,88,73,598.0861244019139
1,3,2,1,8,3,4,29,1,xilinx.com:vck190:part0:3.1,103,70,591.7159763313609
1,3,2,1,8,4,3,36,1,xilinx.com:vck190:part0:3.1,124,79,586.1664712778429
1,3,2,1,8,5,2,51,1,xilinx.com:vck190:part0:3.1,155,106,587.1990604815032
1,3,2,1,8,6,1,82,1,xilinx.com:vck190:part0:3.1,228,195,600.2400960384153
1,4,1,3,3,1,1,20,1,xilinx.com:vck190:part0:3.1,32,31,1077.5862068965516
1,4,2,2,3,1,1,21,1,xilinx.com:vck190:part0:3.1,44,44,1076.4262648008612
1,4,3,1,3,1,1,24,1,xilinx.com:vck190:part0:3.1,55,54,1008.0645161290323
1,4,1,3,4,1,2,21,1,xilinx.com:vck190:part0:3.1,47,38,720.9805335255948
1,4,1,3,4,2,1,22,1,xilinx.com:vck190:part0:3.1,51,53,1068.3760683760684
1,4,2,2,4,1,2,22,1,xilinx.com:vck190:part0:3.1,53,42,720.9805335255948
1,4,2,2,4,2,1,23,1,xilinx.com:vck190:part0:3.1,52,42,801.9246190858058
1,4,3,1,4,1,2,25,1,xilinx.com:vck190:part0:3.1,61,57,893.6550491510277
1,4,3,1,4,2,1,26,1,xilinx.com:vck190:part0:3.1,71,55,726.2164124909223
1,4,1,3,5,1,3,22,1,xilinx.com:vck190:part0:3.1,60,62,791.1392405063291
1,4,1,3,5,2,2,23,1,xilinx.com:vck190:part0:3.1,58,55,699.3006993006993
1,4,1,3,5,3,1,26,1,xilinx.com:vck190:part0:3.1,95,76,993.04865938431
1,4,2,2,5,1,3,23,1,xilinx.com:vck190:part0:3.1,71,59,825.0825082508251
1,4,2,2,5,2,2,24,1,xilinx.com:vck190:part0:3.1,63,45,704.2253521126761
1,4,2,2,5,3,1,27,1,xilinx.com:vck190:part0:3.1,81,68,649.3506493506493
1,4,3,1,5,1,3,26,1,xilinx.com:vck190:part0:3.1,95,64,692.5207756232687
1,4,3,1,5,2,2,27,1,xilinx.com:vck190:part0:3.1,84,83,946.073793755913
1,4,3,1,5,3,1,30,1,xilinx.com:vck190:part0:3.1,91,73,694.9270326615705
1,4,1,3,6,1,4,23,1,xilinx.com:vck190:part0:3.1,63,57,625.0
1,4,1,3,6,2,3,24,1,xilinx.com:vck190:part0:3.1,83,60,647.6683937823834
1,4,1,3,6,3,2,27,1,xilinx.com:vck190:part0:3.1,81,56,677.9661016949152
1,4,1,3,6,4,1,34,1,xilinx.com:vck190:part0:3.1,101,72,662.6905235255136
1,4,2,2,6,1,4,24,1,xilinx.com:vck190:part0:3.1,81,60,586.1664712778429
1,4,2,2,6,2,3,25,1,xilinx.com:vck190:part0:3.1,91,83,658.7615283267457
1,4,2,2,6,3,2,28,1,xilinx.com:vck190:part0:3.1,96,55,877.9631255487269
1,4,2,2,6,4,1,35,1,xilinx.com:vck190:part0:3.1,111,80,643.915003219575
1,4,3,1,6,1,4,27,1,xilinx.com:vck190:part0:3.1,80,56,696.3788300835655
1,4,3,1,6,2,3,28,1,xilinx.com:vck190:part0:3.1,109,82,634.5177664974619
1,4,3,1,6,3,2,31,1,xilinx.com:vck190:part0:3.1,87,71,625.0
1,4,3,1,6,4,1,38,1,xilinx.com:vck190:part0:3.1,143,110,704.7216349541931
1,4,1,3,7,1,5,24,1,xilinx.com:vck190:part0:3.1,73,50,539.9568034557235
1,4,1,3,7,2,4,25,1,xilinx.com:vck190:part0:3.1,100,57,614.2506142506143
1,4,1,3,7,3,3,28,1,xilinx.com:vck190:part0:3.1,115,95,665.7789613848203
1,4,1,3,7,4,2,35,1,xilinx.com:vck190:part0:3.1,130,84,601.3229104028864
1,4,1,3,7,5,1,50,1,xilinx.com:vck190:part0:3.1,146,116,668.4491978609626
1,4,2,2,7,1,5,25,1,xilinx.com:vck190:part0:3.1,94,59,588.5815185403178
1,4,2,2,7,2,4,26,1,xilinx.com:vck190:part0:3.1,88,63,630.9148264984227
1,4,2,2,7,3,3,29,1,xilinx.com:vck190:part0:3.1,115,70,564.3340857787811
1,4,2,2,7,4,2,36,1,xilinx.com:vck190:part0:3.1,141,138,607.90273556231
1,4,2,2,7,5,1,51,1,xilinx.com:vck190:part0:3.1,158,107,585.1375073142189
1,4,3,1,7,1,5,28,1,xilinx.com:vck190:part0:3.1,93,90,800.6405124099279
1,4,3,1,7,2,4,29,1,xilinx.com:vck190:part0:3.1,109,81,598.8023952095808
1,4,3,1,7,3,3,32,1,xilinx.com:vck190:part0:3.1,96,61,562.7462014631401
1,4,3,1,7,4,2,39,1,xilinx.com:vck190:part0:3.1,127,92,555.247084952804
1,4,3,1,7,5,1,54,1,xilinx.com:vck190:part0:3.1,198,149,602.0469596628537
1,4,1,3,8,1,6,25,1,xilinx.com:vck190:part0:3.1,74,49,562.1135469364812
1,4,1,3,8,2,5,26,1,xilinx.com:vck190:part0:3.1,84,50,527.9831045406547
1,4,1,3,8,3,4,29,1,xilinx.com:vck190:part0:3.1,117,69,499.2511233150274
1,4,1,3,8,4,3,36,1,xilinx.com:vck190:part0:3.1,149,115,552.791597567717
1,4,1,3,8,5,2,51,1,xilinx.com:vck190:part0:3.1,174,129,563.6978579481398
1,4,1,3,8,6,1,82,1,xilinx.com:vck190:part0:3.1,214,180,583.0903790087464
1,4,2,2,8,1,6,26,1,xilinx.com:vck190:part0:3.1,80,52,534.4735435595938
1,4,2,2,8,2,5,27,1,xilinx.com:vck190:part0:3.1,111,72,536.1930294906166
1,4,2,2,8,3,4,30,1,xilinx.com:vck190:part0:3.1,144,87,561.7977528089888
1,4,2,2,8,4,3,37,1,xilinx.com:vck190:part0:3.1,143,93,500.0
1,4,2,2,8,5,2,52,1,xilinx.com:vck190:part0:3.1,185,130,546.1496450027307
1,4,2,2,8,6,1,83,1,xilinx.com:vck190:part0:3.1,254,208,565.2911249293386
1,4,3,1,8,1,6,29,1,xilinx.com:vck190:part0:3.1,109,61,803.2128514056225
1,4,3,1,8,2,5,30,1,xilinx.com:vck190:part0:3.1,128,63,504.03225806451616
1,4,3,1,8,3,4,33,1,xilinx.com:vck190:part0:3.1,110,61,546.4480874316939
1,4,3,1,8,4,3,40,1,xilinx.com:vck190:part0:3.1,144,93,542.5935973955508
1,4,3,1,8,5,2,55,1,xilinx.com:vck190:part0:3.1,189,144,492.3682914820285
1,4,3,1,8,6,1,86,1,xilinx.com:vck190:part0:3.1,297,233,501.75614651279477
1,5,1,4,3,1,1,21,1,xilinx.com:vck190:part0:3.1,41,37,938.9671361502348
1,5,2,3,3,1,1,22,1,xilinx.com:vck190:part0:3.1,54,46,691.5629322268327
1,5,3,2,3,1,1,25,1,xilinx.com:vck190:part0:3.1,69,51,726.7441860465117
1,5,4,1,3,1,1,32,1,xilinx.com:vck190:part0:3.1,90,80,970.8737864077669
1,5,1,4,4,1,2,22,1,xilinx.com:vck190:part0:3.1,55,42,660.9385327164574
1,5,1,4,4,2,1,23,1,xilinx.com:vck190:part0:3.1,54,50,735.2941176470588
1,5,2,3,4,1,2,23,1,xilinx.com:vck190:part0:3.1,57,50,743.4944237918215
1,5,2,3,4,2,1,24,1,xilinx.com:vck190:part0:3.1,64,66,714.2857142857143
1,5,3,2,4,1,2,26,1,xilinx.com:vck190:part0:3.1,73,64,690.6077348066299
1,5,3,2,4,2,1,27,1,xilinx.com:vck190:part0:3.1,83,58,988.1422924901186
1,5,4,1,4,1,2,33,1,xilinx.com:vck190:part0:3.1,109,109,773.9938080495356
1,5,4,1,4,2,1,34,1,xilinx.com:vck190:part0:3.1,102,84,681.1989100817439
1,5,1,4,5,1,3,23,1,xilinx.com:vck190:part0:3.1,65,41,670.2412868632708
1,5,1,4,5,2,2,24,1,xilinx.com:vck190:part0:3.1,75,64,705.2186177715092
1,5,1,4,5,3,1,27,1,xilinx.com:vck190:part0:3.1,83,55,625.3908692933084
1,5,2,3,5,1,3,24,1,xilinx.com:vck190:part0:3.1,88,75,653.1678641410844
1,5,2,3,5,2,2,25,1,xilinx.com:vck190:part0:3.1,87,57,1082.2510822510822
1,5,2,3,5,3,1,28,1,xilinx.com:vck190:part0:3.1,107,64,635.3240152477763
1,5,3,2,5,1,3,27,1,xilinx.com:vck190:part0:3.1,84,79,1225.4901960784314
1,5,3,2,5,2,2,28,1,xilinx.com:vck190:part0:3.1,89,55,548.847420417124
1,5,3,2,5,3,1,31,1,xilinx.com:vck190:part0:3.1,91,57,573.3944954128441
1,5,4,1,5,1,3,34,1,xilinx.com:vck190:part0:3.1,105,75,627.7463904582548
1,5,4,1,5,2,2,35,1,xilinx.com:vck190:part0:3.1,113,94,741.2898443291327
1,5,4,1,5,3,1,38,1,xilinx.com:vck190:part0:3.1,131,85,582.7505827505828
1,5,1,4,6,1,4,24,1,xilinx.com:vck190:part0:3.1,68,46,513.083632632119
1,5,1,4,6,2,3,25,1,xilinx.com:vck190:part0:3.1,101,79,621.5040397762585
1,5,1,4,6,3,2,28,1,xilinx.com:vck190:part0:3.1,107,74,650.6180871828237
1,5,1,4,6,4,1,35,1,xilinx.com:vck190:part0:3.1,119,79,633.3122229259025
1,5,2,3,6,1,4,25,1,xilinx.com:vck190:part0:3.1,101,80,615.7635467980296
1,5,2,3,6,2,3,26,1,xilinx.com:vck190:part0:3.1,93,65,637.3486297004462
1,5,2,3,6,3,2,29,1,xilinx.com:vck190:part0:3.1,109,61,704.7216349541931
1,5,2,3,6,4,1,36,1,xilinx.com:vck190:part0:3.1,125,80,619.1950464396285
1,5,3,2,6,1,4,28,1,xilinx.com:vck190:part0:3.1,110,71,521.1047420531527
1,5,3,2,6,2,3,29,1,xilinx.com:vck190:part0:3.1,109,61,568.1818181818181
1,5,3,2,6,3,2,32,1,xilinx.com:vck190:part0:3.1,99,66,564.3340857787811
1,5,3,2,6,4,1,39,1,xilinx.com:vck190:part0:3.1,132,87,535.9056806002143
1,5,4,1,6,1,4,35,1,xilinx.com:vck190:part0:3.1,114,81,584.7953216374269
1,5,4,1,6,2,3,36,1,xilinx.com:vck190:part0:3.1,128,102,603.864734299517
1,5,4,1,6,3,2,39,1,xilinx.com:vck190:part0:3.1,134,82,566.8934240362812
1,5,4,1,6,4,1,46,1,xilinx.com:vck190:part0:3.1,138,100,525.7623554153523
1,5,1,4,7,1,5,25,1,xilinx.com:vck190:part0:3.1,74,45,519.4805194805194
1,5,1,4,7,2,4,26,1,xilinx.com:vck190:part0:3.1,93,52,521.1047420531527
1,5,1,4,7,3,3,29,1,xilinx.com:vck190:part0:3.1,115,61,516.5289256198347
1,5,1,4,7,4,2,36,1,xilinx.com:vck190:part0:3.1,141,99,621.1180124223603
1,5,1,4,7,5,1,51,1,xilinx.com:vck190:part0:3.1,170,151,593.4718100890208
1,5,2,3,7,1,5,26,1,xilinx.com:vck190:part0:3.1,90,73,485.67265662943174
1,5,2,3,7,2,4,27,1,xilinx.com:vck190:part0:3.1,103,59,515.7297576070139
1,5,2,3,7,3,3,30,1,xilinx.com:vck190:part0:3.1,129,87,545.8515283842795
1,5,2,3,7,4,2,37,1,xilinx.com:vck190:part0:3.1,137,78,488.28125
1,5,2,3,7,5,1,52,1,xilinx.com:vck190:part0:3.1,171,113,536.7686527106817
1,5,3,2,7,1,5,29,1,xilinx.com:vck190:part0:3.1,116,63,540.8328826392644
1,5,3,2,7,2,4,30,1,xilinx.com:vck190:part0:3.1,128,75,504.54086781029264
1,5,3,2,7,3,3,33,1,xilinx.com:vck190:part0:3.1,114,72,544.6623093681917
1,5,3,2,7,4,2,40,1,xilinx.com:vck190:part0:3.1,138,92,569.1519635742744
1,5,3,2,7,5,1,55,1,xilinx.com:vck190:part0:3.1,206,138,521.1047420531527
1,5,4,1,7,1,5,36,1,xilinx.com:vck190:part0:3.1,134,98,593.8242280285036
1,5,4,1,7,2,4,37,1,xilinx.com:vck190:part0:3.1,131,81,515.9958720330237
1,5,4,1,7,3,3,40,1,xilinx.com:vck190:part0:3.1,147,99,530.2226935312832
1,5,4,1,7,4,2,47,1,xilinx.com:vck190:part0:3.1,144,97,540.2485143165857
1,5,4,1,7,5,1,62,1,xilinx.com:vck190:part0:3.1,184,128,538.7931034482758
1,5,1,4,8,1,6,26,1,xilinx.com:vck190:part0:3.1,88,66,536.4806866952789
1,5,1,4,8,2,5,27,1,xilinx.com:vck190:part0:3.1,91,54,446.82752457551385
1,5,1,4,8,3,4,30,1,xilinx.com:vck190:part0:3.1,110,62,501.5045135406219
1,5,1,4,8,4,3,37,1,xilinx.com:vck190:part0:3.1,181,109,505.8168942842691
1,5,1,4,8,5,2,52,1,xilinx.com:vck190:part0:3.1,199,133,512.0327700972862
1,5,1,4,8,6,1,83,1,xilinx.com:vck190:part0:3.1,244,170,543.4782608695652
1,5,2,3,8,1,6,27,1,xilinx.com:vck190:part0:3.1,104,76,457.87545787545787
1,5,2,3,8,2,5,28,1,xilinx.com:vck190:part0:3.1,99,54,473.0368968779565
1,5,2,3,8,3,4,31,1,xilinx.com:vck190:part0:3.1,138,68,458.08520384791575
1,5,2,3,8,4,3,38,1,xilinx.com:vck190:part0:3.1,181,117,523.8344683080146
1,5,2,3,8,5,2,53,1,xilinx.com:vck190:part0:3.1,209,119,500.5005005005005
1,5,2,3,8,6,1,84,1,xilinx.com:vck190:part0:3.1,270,183,527.7044854881267
1,5,3,2,8,1,6,30,1,xilinx.com:vck190:part0:3.1,115,68,460.4051565377532
1,5,3,2,8,2,5,31,1,xilinx.com:vck190:part0:3.1,170,78,534.1880341880342
1,5,3,2,8,3,4,34,1,xilinx.com:vck190:part0:3.1,141,81,541.4185165132648
1,5,3,2,8,4,3,41,1,xilinx.com:vck190:part0:3.1,179,96,728.8629737609328
1,5,3,2,8,5,2,56,1,xilinx.com:vck190:part0:3.1,200,131,492.3682914820285
1,5,3,2,8,6,1,87,1,xilinx.com:vck190:part0:3.1,285,200,458.7155963302752
1,5,4,1,8,1,6,37,1,xilinx.com:vck190:part0:3.1,146,88,771.0100231303007
1,5,4,1,8,2,5,38,1,xilinx.com:vck190:part0:3.1,138,99,683.0601092896175
1,5,4,1,8,3,4,41,1,xilinx.com:vck190:part0:3.1,155,90,495.29470034670624
1,5,4,1,8,4,3,48,1,xilinx.com:vck190:part0:3.1,151,91,523.5602094240838
1,5,4,1,8,5,2,63,1,xilinx.com:vck190:part0:3.1,184,130,528.2620179609086
1,5,4,1,8,6,1,94,1,xilinx.com:vck190:part0:3.1,270,204,460.82949308755764
1,6,1,5,3,1,1,22,1,xilinx.com:vck190:part0:3.1,46,39,981.3542688910698
1,6,2,4,3,1,1,23,1,xilinx.com:vck190:part0:3.1,58,43,710.7320540156361
1,6,3,3,3,1,1,26,1,xilinx.com:vck190:part0:3.1,75,54,660.0660066006601
1,6,4,2,3,1,1,33,1,xilinx.com:vck190:part0:3.1,98,82,786.1635220125786
1,6,5,1,3,1,1,48,1,xilinx.com:vck190:part0:3.1,126,112,654.8788474132286
1,6,1,5,4,1,2,23,1,xilinx.com:vck190:part0:3.1,56,44,613.8735420503376
1,6,1,5,4,2,1,24,1,xilinx.com:vck190:part0:3.1,64,45,651.8904823989569
1,6,2,4,4,1,2,24,1,xilinx.com:vck190:part0:3.1,80,53,635.3240152477763
1,6,2,4,4,2,1,25,1,xilinx.com:vck190:part0:3.1,80,60,1035.1966873706006
1,6,3,3,4,1,2,27,1,xilinx.com:vck190:part0:3.1,80,55,646.8305304010349
1,6,3,3,4,2,1,28,1,xilinx.com:vck190:part0:3.1,108,59,599.880023995201
1,6,4,2,4,1,2,34,1,xilinx.com:vck190:part0:3.1,102,95,651.4657980456027
1,6,4,2,4,2,1,35,1,xilinx.com:vck190:part0:3.1,115,97,666.6666666666666
1,6,5,1,4,1,2,49,1,xilinx.com:vck190:part0:3.1,130,104,648.5084306095979
1,6,5,1,4,2,1,50,1,xilinx.com:vck190:part0:3.1,142,110,747.9431563201197
1,6,1,5,5,1,3,24,1,xilinx.com:vck190:part0:3.1,73,47,538.2131324004306
1,6,1,5,5,2,2,25,1,xilinx.com:vck190:part0:3.1,88,57,619.9628022318661
1,6,1,5,5,3,1,28,1,xilinx.com:vck190:part0:3.1,89,58,646.8305304010349
1,6,2,4,5,1,3,25,1,xilinx.com:vck190:part0:3.1,103,90,656.1679790026246
1,6,2,4,5,2,2,26,1,xilinx.com:vck190:part0:3.1,94,64,604.5949214026602
1,6,2,4,5,3,1,29,1,xilinx.com:vck190:part0:3.1,111,92,615.3846153846154
1,6,3,3,5,1,3,28,1,xilinx.com:vck190:part0:3.1,112,68,595.5926146515783
1,6,3,3,5,2,2,29,1,xilinx.com:vck190:part0:3.1,113,57,581.7335660267597
1,6,3,3,5,3,1,32,1,xilinx.com:vck190:part0:3.1,105,75,621.1180124223603
1,6,4,2,5,1,3,35,1,xilinx.com:vck190:part0:3.1,120,89,643.915003219575
1,6,4,2,5,2,2,36,1,xilinx.com:vck190:part0:3.1,132,89,579.0387955993051
1,6,4,2,5,3,1,39,1,xilinx.com:vck190:part0:3.1,137,82,587.5440658049354
1,6,5,1,5,1,3,50,1,xilinx.com:vck190:part0:3.1,144,104,599.1611743559017
1,6,5,1,5,2,2,51,1,xilinx.com:vck190:part0:3.1,162,112,572.0823798627002
1,6,5,1,5,3,1,54,1,xilinx.com:vck190:part0:3.1,194,159,584.1121495327103
1,6,1,5,6,1,4,25,1,xilinx.com:vck190:part0:3.1,76,52,529.1005291005291
1,6,1,5,6,2,3,26,1,xilinx.com:vck190:part0:3.1,89,54,466.4179104477612
1,6,1,5,6,3,2,29,1,xilinx.com:vck190:part0:3.1,124,71,514.9330587023687
1,6,1,5,6,4,1,36,1,xilinx.com:vck190:part0:3.1,126,78,577.0340450086554
1,6,2,4,6,1,4,26,1,xilinx.com:vck190:part0:3.1,85,58,481.92771084337346
1,6,2,4,6,2,3,27,1,xilinx.com:vck190:part0:3.1,106,60,804.5052292839903
1,6,2,4,6,3,2,30,1,xilinx.com:vck190:part0:3.1,136,76,545.8515283842795
1,6,2,4,6,4,1,37,1,xilinx.com:vck190:part0:3.1,132,83,513.874614594039
1,6,3,3,6,1,4,29,1,xilinx.com:vck190:part0:3.1,114,67,493.33991119881597
1,6,3,3,6,2,3,30,1,xilinx.com:vck190:part0:3.1,122,74,467.94571829667757
1,6,3,3,6,3,2,33,1,xilinx.com:vck190:part0:3.1,110,65,548.5463521667581
1,6,3,3,6,4,1,40,1,xilinx.com:vck190:part0:3.1,133,90,535.3319057815845
1,6,4,2,6,1,4,36,1,xilinx.com:vck190:part0:3.1,146,91,529.3806246691371
1,6,4,2,6,2,3,37,1,xilinx.com:vck190:part0:3.1,151,92,513.083632632119
1,6,4,2,6,3,2,40,1,xilinx.com:vck190:part0:3.1,139,86,507.61421319796955
1,6,4,2,6,4,1,47,1,xilinx.com:vck190:part0:3.1,159,94,896.8609865470852
1,6,5,1,6,1,4,51,1,xilinx.com:vck190:part0:3.1,157,112,564.6527385657821
1,6,5,1,6,2,3,52,1,xilinx.com:vck190:part0:3.1,179,132,559.2841163310962
1,6,5,1,6,3,2,55,1,xilinx.com:vck190:part0:3.1,193,127,489.9559039686428
1,6,5,1,6,4,1,62,1,xilinx.com:vck190:part0:3.1,199,142,512.8205128205128
1,6,1,5,7,1,5,26,1,xilinx.com:vck190:part0:3.1,89,61,539.6654074473827
1,6,1,5,7,2,4,27,1,xilinx.com:vck190:part0:3.1,104,65,446.2293618920125
1,6,1,5,7,3,3,30,1,xilinx.com:vck190:part0:3.1,113,72,459.1368227731864
1,6,1,5,7,4,2,37,1,xilinx.com:vck190:part0:3.1,163,110,528.2620179609086
1,6,1,5,7,5,1,52,1,xilinx.com:vck190:part0:3.1,175,122,545.5537370430987
1,6,2,4,7,1,5,27,1,xilinx.com:vck190:part0:3.1,104,59,450.04500450045003
1,6,2,4,7,2,4,28,1,xilinx.com:vck190:part0:3.1,108,57,455.99635202918375
1,6,2,4,7,3,3,31,1,xilinx.com:vck190:part0:3.1,147,75,475.2851711026616
1,6,2,4,7,4,2,38,1,xilinx.com:vck190:part0:3.1,174,100,487.0920603994155
1,6,2,4,7,5,1,53,1,xilinx.com:vck190:part0:3.1,224,170,509.4243504839531
1,6,3,3,7,1,5,30,1,xilinx.com:vck190:part0:3.1,112,72,441.306266548985
1,6,3,3,7,2,4,31,1,xilinx.com:vck190:part0:3.1,140,65,628.1407035175879
1,6,3,3,7,3,3,34,1,xilinx.com:vck190:part0:3.1,139,86,516.7958656330749
1,6,3,3,7,4,2,41,1,xilinx.com:vck190:part0:3.1,178,105,467.2897196261682
1,6,3,3,7,5,1,56,1,xilinx.com:vck190:part0:3.1,191,126,522.7391531625718
1,6,4,2,7,1,5,37,1,xilinx.com:vck190:part0:3.1,174,122,539.0835579514825
1,6,4,2,7,2,4,38,1,xilinx.com:vck190:part0:3.1,174,85,487.32943469785573
1,6,4,2,7,3,3,41,1,xilinx.com:vck190:part0:3.1,158,85,448.4304932735426
1,6,4,2,7,4,2,48,1,xilinx.com:vck190:part0:3.1,172,109,492.3682914820285
1,6,4,2,7,5,1,63,1,xilinx.com:vck190:part0:3.1,212,130,511.77072671443193
1,6,5,1,7,1,5,52,1,xilinx.com:vck190:part0:3.1,168,110,520.0208008320333
1,6,5,1,7,2,4,53,1,xilinx.com:vck190:part0:3.1,206,153,509.94390617032127
1,6,5,1,7,3,3,56,1,xilinx.com:vck190:part0:3.1,194,146,492.8536224741252
1,6,5,1,7,4,2,63,1,xilinx.com:vck190:part0:3.1,207,136,482.6254826254826
1,6,5,1,7,5,1,78,1,xilinx.com:vck190:part0:3.1,215,151,474.3833017077799
1,6,1,5,8,1,6,27,1,xilinx.com:vck190:part0:3.1,100,64,562.7462014631401
1,6,1,5,8,2,5,28,1,xilinx.com:vck190:part0:3.1,117,65,427.5331338178709
1,6,1,5,8,3,4,31,1,xilinx.com:vck190:part0:3.1,122,64,486.85491723466413
1,6,1,5,8,4,3,38,1,xilinx.com:vck190:part0:3.1,151,108,420.69835927639883
1,6,1,5,8,5,2,53,1,xilinx.com:vck190:part0:3.1,228,136,543.1830526887561
1,6,1,5,8,6,1,84,1,xilinx.com:vck190:part0:3.1,283,200,475.511174512601
1,6,2,4,8,1,6,28,1,xilinx.com:vck190:part0:3.1,113,67,429.55326460481103
1,6,2,4,8,2,5,29,1,xilinx.com:vck190:part0:3.1,116,62,450.85662759242564
1,6,2,4,8,3,4,32,1,xilinx.com:vck190:part0:3.1,129,63,394.78878799842084
1,6,2,4,8,4,3,39,1,xilinx.com:vck190:part0:3.1,175,82,417.8854993731718
1,6,2,4,8,5,2,54,1,xilinx.com:vck190:part0:3.1,225,147,538.2131324004306
1,6,2,4,8,6,1,85,1,xilinx.com:vck190:part0:3.1,287,216,477.78308647873865
1,6,3,3,8,1,6,31,1,xilinx.com:vck190:part0:3.1,119,63,490.9180166912126
1,6,3,3,8,2,5,32,1,xilinx.com:vck190:part0:3.1,130,71,428.81646655231566
1,6,3,3,8,3,4,35,1,xilinx.com:vck190:part0:3.1,149,96,482.85852245292125
1,6,3,3,8,4,3,42,1,xilinx.com:vck190:part0:3.1,172,89,474.3833017077799
1,6,3,3,8,5,2,57,1,xilinx.com:vck190:part0:3.1,221,139,458.08520384791575
1,6,3,3,8,6,1,88,1,xilinx.com:vck190:part0:3.1,294,191,513.347022587269
1,6,4,2,8,1,6,38,1,xilinx.com:vck190:part0:3.1,149,84,495.29470034670624
1,6,4,2,8,2,5,39,1,xilinx.com:vck190:part0:3.1,195,86,460.4051565377532
1,6,4,2,8,3,4,42,1,xilinx.com:vck190:part0:3.1,167,89,437.636761487965
1,6,4,2,8,4,3,49,1,xilinx.com:vck190:part0:3.1,169,108,471.0315591144606
1,6,4,2,8,5,2,64,1,xilinx.com:vck190:part0:3.1,224,156,522.1932114882507
1,6,4,2,8,6,1,95,1,xilinx.com:vck190:part0:3.1,314,194,456.4125969876769
1,6,5,1,8,1,6,53,1,xilinx.com:vck190:part0:3.1,193,135,596.3029218843172
1,6,5,1,8,2,5,54,1,xilinx.com:vck190:part0:3.1,236,127,495.29470034670624
1,6,5,1,8,3,4,57,1,xilinx.com:vck190:part0:3.1,222,123,484.02710551790904
1,6,5,1,8,4,3,64,1,xilinx.com:vck190:part0:3.1,227,142,458.50527281063734
1,6,5,1,8,5,2,79,1,xilinx.com:vck190:part0:3.1,235,153,522.1932114882507
1,6,5,1,8,6,1,110,1,xilinx.com:vck190:part0:3.1,322,237,438.4042086804033
1,7,1,6,3,1,1,23,1,xilinx.com:vck190:part0:3.1,53,49,823.0452674897119
1,7,2,5,3,1,1,24,1,xilinx.com:vck190:part0:3.1,68,48,628.5355122564425
1,7,3,4,3,1,1,27,1,xilinx.com:vck190:part0:3.1,82,66,706.2146892655368
1,7,4,3,3,1,1,34,1,xilinx.com:vck190:part0:3.1,100,72,651.0416666666666
1,7,5,2,3,1,1,49,1,xilinx.com:vck190:part0:3.1,140,129,702.7406886858749
1,7,6,1,3,1,1,80,1,xilinx.com:vck190:part0:3.1,201,185,632.5110689437065
1,7,1,6,4,1,2,24,1,xilinx.com:vck190:part0:3.1,67,53,587.1990604815032
1,7,1,6,4,2,1,25,1,xilinx.com:vck190:part0:3.1,69,53,650.1950585175553
1,7,2,5,4,1,2,25,1,xilinx.com:vck190:part0:3.1,80,49,557.7244841048522
1,7,2,5,4,2,1,26,1,xilinx.com:vck190:part0:3.1,82,55,610.8735491753207
1,7,3,4,4,1,2,28,1,xilinx.com:vck190:part0:3.1,105,66,1071.8113612004286
1,7,3,4,4,2,1,29,1,xilinx.com:vck190:part0:3.1,105,74,618.4291898577613
1,7,4,3,4,1,2,35,1,xilinx.com:vck190:part0:3.1,119,86,641.025641025641
1,7,4,3,4,2,1,36,1,xilinx.com:vck190:part0:3.1,137,108,576.3688760806916
1,7,5,2,4,1,2,50,1,xilinx.com:vck190:part0:3.1,153,104,596.3029218843172
1,7,5,2,4,2,1,51,1,xilinx.com:vck190:part0:3.1,158,113,604.5949214026602
1,7,6,1,4,1,2,81,1,xilinx.com:vck190:part0:3.1,221,180,604.5949214026602
1,7,6,1,4,2,1,82,1,xilinx.com:vck190:part0:3.1,226,197,575.3739930955121
1,7,1,6,5,1,3,25,1,xilinx.com:vck190:part0:3.1,72,45,587.8894767783656
1,7,1,6,5,2,2,26,1,xilinx.com:vck190:part0:3.1,79,50,500.25012506253125
1,7,1,6,5,3,1,29,1,xilinx.com:vck190:part0:3.1,109,65,572.0823798627002
1,7,2,5,5,1,3,26,1,xilinx.com:vck190:part0:3.1,87,53,480.5382027871216
1,7,2,5,5,2,2,27,1,xilinx.com:vck190:part0:3.1,106,57,514.9330587023687
1,7,2,5,5,3,1,30,1,xilinx.com:vck190:part0:3.1,124,59,526.8703898840886
1,7,3,4,5,1,3,29,1,xilinx.com:vck190:part0:3.1,115,79,502.51256281407035
1,7,3,4,5,2,2,30,1,xilinx.com:vck190:part0:3.1,128,99,588.2352941176471
1,7,3,4,5,3,1,33,1,xilinx.com:vck190:part0:3.1,108,72,604.2296072507553
1,7,4,3,5,1,3,36,1,xilinx.com:vck190:part0:3.1,152,98,538.5029617662897
1,7,4,3,5,2,2,37,1,xilinx.com:vck190:part0:3.1,134,90,504.54086781029264
1,7,4,3,5,3,1,40,1,xilinx.com:vck190:part0:3.1,136,86,573.7234652897304
1,7,5,2,5,1,3,51,1,xilinx.com:vck190:part0:3.1,171,123,595.5926146515783
1,7,5,2,5,2,2,52,1,xilinx.com:vck190:part0:3.1,191,132,583.7711617046118
1,7,5,2,5,3,1,55,1,xilinx.com:vck190:part0:3.1,186,126,484.02710551790904
1,7,6,1,5,1,3,82,1,xilinx.com:vck190:part0:3.1,224,183,551.5719801434087
1,7,6,1,5,2,2,83,1,xilinx.com:vck190:part0:3.1,255,210,644.7453255963894
1,7,6,1,5,3,1,86,1,xilinx.com:vck190:part0:3.1,279,218,531.0674455655868
1,7,1,6,6,1,4,26,1,xilinx.com:vck190:part0:3.1,86,55,954.1984732824427
1,7,1,6,6,2,3,27,1,xilinx.com:vck190:part0:3.1,99,68,456.82960255824577
1,7,1,6,6,3,2,30,1,xilinx.com:vck190:part0:3.1,110,61,475.2851711026616
1,7,1,6,6,4,1,37,1,xilinx.com:vck190:part0:3.1,146,84,547.6451259583789
1,7,2,5,6,1,4,27,1,xilinx.com:vck190:part0:3.1,91,57,452.89855072463763
1,7,2,5,6,2,3,28,1,xilinx.com:vck190:part0:3.1,98,52,459.1368227731864
1,7,2,5,6,3,2,31,1,xilinx.com:vck190:part0:3.1,178,103,508.90585241730275
1,7,2,5,6,4,1,38,1,xilinx.com:vck190:part0:3.1,145,94,502.51256281407035
1,7,3,4,6,1,4,30,1,xilinx.com:vck190:part0:3.1,104,65,435.16100957354223
1,7,3,4,6,2,3,31,1,xilinx.com:vck190:part0:3.1,129,65,478.6979415988511
1,7,3,4,6,3,2,34,1,xilinx.com:vck190:part0:3.1,145,86,511.77072671443193
1,7,3,4,6,4,1,41,1,xilinx.com:vck190:part0:3.1,143,85,514.668039114771
1,7,4,3,6,1,4,37,1,xilinx.com:vck190:part0:3.1,194,145,520.0208008320333
1,7,4,3,6,2,3,38,1,xilinx.com:vck190:part0:3.1,180,115,537.0569280343716
1,7,4,3,6,3,2,41,1,xilinx.com:vck190:part0:3.1,180,109,472.14353163361665
1,7,4,3,6,4,1,48,1,xilinx.com:vck190:part0:3.1,157,105,521.376433785193
1,7,5,2,6,1,4,52,1,xilinx.com:vck190:part0:3.1,204,129,484.49612403100775
1,7,5,2,6,2,3,53,1,xilinx.com:vck190:part0:3.1,213,139,489.9559039686428
1,7,5,2,6,3,2,56,1,xilinx.com:vck190:part0:3.1,199,142,621.5040397762585
1,7,5,2,6,4,1,63,1,xilinx.com:vck190:part0:3.1,203,133,487.80487804878055
1,7,6,1,6,1,4,83,1,xilinx.com:vck190:part0:3.1,266,236,647.2491909385113
1,7,6,1,6,2,3,84,1,xilinx.com:vck190:part0:3.1,295,211,474.3833017077799
1,7,6,1,6,3,2,87,1,xilinx.com:vck190:part0:3.1,269,216,483.55899419729207
1,7,6,1,6,4,1,94,1,xilinx.com:vck190:part0:3.1,301,207,434.59365493263795
1,7,1,6,7,1,5,27,1,xilinx.com:vck190:part0:3.1,100,59,491.6420845624386
1,7,1,6,7,2,4,28,1,xilinx.com:vck190:part0:3.1,114,61,443.0660168365086
1,7,1,6,7,3,3,31,1,xilinx.com:vck190:part0:3.1,117,68,414.25020712510354
1,7,1,6,7,4,2,38,1,xilinx.com:vck190:part0:3.1,141,84,531.3496280552604
1,7,1,6,7,5,1,53,1,xilinx.com:vck190:part0:3.1,203,121,542.8881650380022
1,7,2,5,7,1,5,28,1,xilinx.com:vck190:part0:3.1,112,61,440.7227853680035
1,7,2,5,7,2,4,29,1,xilinx.com:vck190:part0:3.1,119,74,453.92646391284615
1,7,2,5,7,3,3,32,1,xilinx.com:vck190:part0:3.1,126,63,450.04500450045003
1,7,2,5,7,4,2,39,1,xilinx.com:vck190:part0:3.1,167,89,435.9197907585004
1,7,2,5,7,5,1,54,1,xilinx.com:vck190:part0:3.1,212,124,521.9206680584551
1,7,3,4,7,1,5,31,1,xilinx.com:vck190:part0:3.1,124,75,427.35042735042737
1,7,3,4,7,2,4,32,1,xilinx.com:vck190:part0:3.1,131,66,419.1114836546521
1,7,3,4,7,3,3,35,1,xilinx.com:vck190:part0:3.1,146,69,504.54086781029264
1,7,3,4,7,4,2,42,1,xilinx.com:vck190:part0:3.1,188,91,458.7155963302752
1,7,3,4,7,5,1,57,1,xilinx.com:vck190:part0:3.1,208,124,482.1600771456124
1,7,4,3,7,1,5,38,1,xilinx.com:vck190:part0:3.1,148,94,423.3700254022015
1,7,4,3,7,2,4,39,1,xilinx.com:vck190:part0:3.1,180,98,426.2574595055413
1,7,4,3,7,3,3,42,1,xilinx.com:vck190:part0:3.1,190,109,441.306266548985
1,7,4,3,7,4,2,49,1,xilinx.com:vck190:part0:3.1,164,100,448.2294935006724
1,7,4,3,7,5,1,64,1,xilinx.com:vck190:part0:3.1,226,157,459.1368227731864
1,7,5,2,7,1,5,53,1,xilinx.com:vck190:part0:3.1,222,155,495.5401387512389
1,7,5,2,7,2,4,54,1,xilinx.com:vck190:part0:3.1,211,126,473.48484848484844
1,7,5,2,7,3,3,57,1,xilinx.com:vck190:part0:3.1,225,126,480.07681228996637
1,7,5,2,7,4,2,64,1,xilinx.com:vck190:part0:3.1,211,143,490.19607843137254
1,7,5,2,7,5,1,79,1,xilinx.com:vck190:part0:3.1,227,154,465.54934823091247
1,7,6,1,7,1,5,84,1,xilinx.com:vck190:part0:3.1,281,192,469.92481203007515
1,7,6,1,7,2,4,85,1,xilinx.com:vck190:part0:3.1,279,182,484.73097430925833
1,7,6,1,7,3,3,88,1,xilinx.com:vck190:part0:3.1,323,210,500.5005005005005
1,7,6,1,7,4,2,95,1,xilinx.com:vck190:part0:3.1,282,195,453.10376076121435
1,7,6,1,7,5,1,110,1,xilinx.com:vck190:part0:3.1,328,225,438.7889425186485
1,7,1,6,8,1,6,28,1,xilinx.com:vck190:part0:3.1,112,54,451.46726862302484
1,7,1,6,8,2,5,29,1,xilinx.com:vck190:part0:3.1,124,70,409.1653027823241
1,7,1,6,8,3,4,32,1,xilinx.com:vck190:part0:3.1,130,82,430.66322136089576
1,7,1,6,8,4,3,39,1,xilinx.com:vck190:part0:3.1,167,90,440.9171075837743
1,7,1,6,8,5,2,54,1,xilinx.com:vck190:part0:3.1,206,137,402.5764895330113
1,7,1,6,8,6,1,85,1,xilinx.com:vck190:part0:3.1,302,210,487.32943469785573
1,7,2,5,8,1,6,29,1,xilinx.com:vck190:part0:3.1,127,79,434.2162396873643
1,7,2,5,8,2,5,30,1,xilinx.com:vck190:part0:3.1,130,74,420.8754208754209
1,7,2,5,8,3,4,33,1,xilinx.com:vck190:part0:3.1,146,75,412.0313143798929
1,7,2,5,8,4,3,40,1,xilinx.com:vck190:part0:3.1,163,105,416.1464835622139
1,7,2,5,8,5,2,55,1,xilinx.com:vck190:part0:3.1,207,114,417.01417848206836
1,7,2,5,8,6,1,86,1,xilinx.com:vck190:part0:3.1,308,182,418.5851820845542
1,7,3,4,8,1,6,32,1,xilinx.com:vck190:part0:3.1,134,73,417.1881518564873
1,7,3,4,8,2,5,33,1,xilinx.com:vck190:part0:3.1,148,76,415.6275976724854
1,7,3,4,8,3,4,36,1,xilinx.com:vck190:part0:3.1,141,108,393.0817610062893
1,7,3,4,8,4,3,43,1,xilinx.com:vck190:part0:3.1,193,103,419.287211740042
1,7,3,4,8,5,2,58,1,xilinx.com:vck190:part0:3.1,235,155,457.66590389016017
1,7,3,4,8,6,1,89,1,xilinx.com:vck190:part0:3.1,292,190,444.44444444444446
1,7,4,3,8,1,6,39,1,xilinx.com:vck190:part0:3.1,162,98,423.54934349851754
1,7,4,3,8,2,5,40,1,xilinx.com:vck190:part0:3.1,174,112,433.8394793926247
1,7,4,3,8,3,4,43,1,xilinx.com:vck190:part0:3.1,188,100,468.384074941452
1,7,4,3,8,4,3,50,1,xilinx.com:vck190:part0:3.1,176,95,455.1661356395084
1,7,4,3,8,5,2,65,1,xilinx.com:vck190:part0:3.1,220,137,425.3509145044662
1,7,4,3,8,6,1,96,1,xilinx.com:vck190:part0:3.1,308,201,467.7268475210477
1,7,5,2,8,1,6,54,1,xilinx.com:vck190:part0:3.1,203,126,388.8024883359253
1,7,5,2,8,2,5,55,1,xilinx.com:vck190:part0:3.1,237,126,438.2120946538124
1,7,5,2,8,3,4,58,1,xilinx.com:vck190:part0:3.1,238,139,422.6542688081149
1,7,5,2,8,4,3,65,1,xilinx.com:vck190:part0:3.1,214,140,428.082191780822
1,7,5,2,8,5,2,80,1,xilinx.com:vck190:part0:3.1,258,163,476.6444232602479
1,7,5,2,8,6,1,111,1,xilinx.com:vck190:part0:3.1,325,232,459.5588235294117
1,7,6,1,8,1,6,85,1,xilinx.com:vck190:part0:3.1,305,210,481.23195380173246
1,7,6,1,8,2,5,86,1,xilinx.com:vck190:part0:3.1,316,195,406.669377795852
1,7,6,1,8,3,4,89,1,xilinx.com:vck190:part0:3.1,310,197,446.4285714285714
1,7,6,1,8,4,3,96,1,xilinx.com:vck190:part0:3.1,306,206,416.1464835622139
1,7,6,1,8,5,2,111,1,xilinx.com:vck190:part0:3.1,350,244,469.92481203007515
1,7,6,1,8,6,1,142,1,xilinx.com:vck190:part0:3.1,361,279,417.8854993731718
1,8,1,7,3,1,1,24,1,xilinx.com:vck190:part0:3.1,57,46,718.9072609633357
1,8,2,6,3,1,1,25,1,xilinx.com:vck190:part0:3.1,76,55,638.5696040868454
1,8,3,5,3,1,1,28,1,xilinx.com:vck190:part0:3.1,98,83,712.2507122507122
1,8,4,4,3,1,1,35,1,xilinx.com:vck190:part0:3.1,114,86,625.0
1,8,5,3,3,1,1,50,1,xilinx.com:vck190:part0:3.1,146,106,584.1121495327103
1,8,6,2,3,1,1,81,1,xilinx.com:vck190:part0:3.1,222,200,700.280112044818
1,8,7,1,3,1,1,144,1,xilinx.com:vck190:part0:3.1,364,344,592.4170616113744
1,8,1,7,4,1,2,25,1,xilinx.com:vck190:part0:3.1,73,51,1072.9613733905578
1,8,1,7,4,2,1,26,1,xilinx.com:vck190:part0:3.1,80,69,658.3278472679394
1,8,2,6,4,1,2,26,1,xilinx.com:vck190:part0:3.1,79,66,522.7391531625718
1,8,2,6,4,2,1,27,1,xilinx.com:vck190:part0:3.1,102,69,565.2911249293386
1,8,3,5,4,1,2,29,1,xilinx.com:vck190:part0:3.1,107,64,500.5005005005005
1,8,3,5,4,2,1,30,1,xilinx.com:vck190:part0:3.1,113,73,534.75935828877
1,8,4,4,4,1,2,36,1,xilinx.com:vck190:part0:3.1,138,85,506.07287449392715
1,8,4,4,4,2,1,37,1,xilinx.com:vck190:part0:3.1,143,91,553.4034311012729
1,8,5,3,4,1,2,51,1,xilinx.com:vck190:part0:3.1,172,129,606.7961165048544
1,8,5,3,4,2,1,52,1,xilinx.com:vck190:part0:3.1,172,123,558.3472920156338
1,8,6,2,4,1,2,82,1,xilinx.com:vck190:part0:3.1,238,194,629.3266205160478
1,8,6,2,4,2,1,83,1,xilinx.com:vck190:part0:3.1,241,170,580.046403712297
1,8,7,1,4,1,2,145,1,xilinx.com:vck190:part0:3.1,354,294,495.5401387512389
1,8,7,1,4,2,1,146,1,xilinx.com:vck190:part0:3.1,388,339,483.55899419729207
1,8,1,7,5,1,3,26,1,xilinx.com:vck190:part0:3.1,86,63,583.0903790087464
1,8,1,7,5,2,2,27,1,xilinx.com:vck190:part0:3.1,86,69,497.26504226752854
1,8,1,7,5,3,1,30,1,xilinx.com:vck190:part0:3.1,116,72,582.0721769499418
1,8,2,6,5,1,3,27,1,xilinx.com:vck190:part0:3.1,95,57,478.4688995215311
1,8,2,6,5,2,2,28,1,xilinx.com:vck190:part0:3.1,95,57,496.524329692155
1,8,2,6,5,3,1,31,1,xilinx.com:vck190:part0:3.1,135,68,519.7505197505197
1,8,3,5,5,1,3,30,1,xilinx.com:vck190:part0:3.1,119,81,462.96296296296293
1,8,3,5,5,2,2,31,1,xilinx.com:vck190:part0:3.1,169,99,527.4261603375528
1,8,3,5,5,3,1,34,1,xilinx.com:vck190:part0:3.1,122,70,523.0125523012553
1,8,4,4,5,1,3,37,1,xilinx.com:vck190:part0:3.1,179,109,544.3658138268917
1,8,4,4,5,2,2,38,1,xilinx.com:vck190:part0:3.1,171,121,538.2131324004306
1,8,4,4,5,3,1,41,1,xilinx.com:vck190:part0:3.1,159,123,482.392667631452
1,8,5,3,5,1,3,52,1,xilinx.com:vck190:part0:3.1,198,127,538.7931034482758
1,8,5,3,5,2,2,53,1,xilinx.com:vck190:part0:3.1,219,134,503.5246727089627
1,8,5,3,5,3,1,56,1,xilinx.com:vck190:part0:3.1,201,145,482.392667631452
1,8,6,2,5,1,3,83,1,xilinx.com:vck190:part0:3.1,258,179,531.9148936170213
1,8,6,2,5,2,2,84,1,xilinx.com:vck190:part0:3.1,271,219,496.524329692155
1,8,6,2,5,3,1,87,1,xilinx.com:vck190:part0:3.1,280,188,472.14353163361665
1,8,7,1,5,1,3,146,1,xilinx.com:vck190:part0:3.1,368,303,547.6451259583789
1,8,7,1,5,2,2,147,1,xilinx.com:vck190:part0:3.1,400,330,507.0993914807302
1,8,7,1,5,3,1,150,1,xilinx.com:vck190:part0:3.1,433,355,454.7521600727604
1,8,1,7,6,1,4,27,1,xilinx.com:vck190:part0:3.1,96,67,513.6106831022086
1,8,1,7,6,2,3,28,1,xilinx.com:vck190:part0:3.1,108,68,458.29514207149407
1,8,1,7,6,3,2,31,1,xilinx.com:vck190:part0:3.1,122,92,448.2294935006724
1,8,1,7,6,4,1,38,1,xilinx.com:vck190:part0:3.1,172,94,743.4944237918215
1,8,2,6,6,1,4,28,1,xilinx.com:vck190:part0:3.1,106,58,507.35667174023337
1,8,2,6,6,2,3,29,1,xilinx.com:vck190:part0:3.1,109,69,445.8314757021846
1,8,2,6,6,3,2,32,1,xilinx.com:vck190:part0:3.1,120,63,407.8303425774878
1,8,2,6,6,4,1,39,1,xilinx.com:vck190:part0:3.1,151,82,509.683995922528
1,8,3,5,6,1,4,31,1,xilinx.com:vck190:part0:3.1,115,72,447.82803403493057
1,8,3,5,6,2,3,32,1,xilinx.com:vck190:part0:3.1,130,87,420.52144659377626
1,8,3,5,6,3,2,35,1,xilinx.com:vck190:part0:3.1,138,74,462.53469010175763
1,8,3,5,6,4,1,42,1,xilinx.com:vck190:part0:3.1,156,100,488.51978505129455
1,8,4,4,6,1,4,38,1,xilinx.com:vck190:part0:3.1,147,104,402.4144869215292
1,8,4,4,6,2,3,39,1,xilinx.com:vck190:part0:3.1,194,103,439.3673110720563
1,8,4,4,6,3,2,42,1,xilinx.com:vck190:part0:3.1,175,93,454.7521600727604
1,8,4,4,6,4,1,49,1,xilinx.com:vck190:part0:3.1,181,104,542.2993492407809
1,8,5,3,6,1,4,53,1,xilinx.com:vck190:part0:3.1,231,139,550.3577325261421
1,8,5,3,6,2,3,54,1,xilinx.com:vck190:part0:3.1,237,140,458.29514207149407
1,8,5,3,6,3,2,57,1,xilinx.com:vck190:part0:3.1,202,123,469.7040864255519
1,8,5,3,6,4,1,64,1,xilinx.com:vck190:part0:3.1,220,179,488.99755501222495
1,8,6,2,6,1,4,84,1,xilinx.com:vck190:part0:3.1,294,215,484.49612403100775
1,8,6,2,6,2,3,85,1,xilinx.com:vck190:part0:3.1,323,247,474.6084480303749
1,8,6,2,6,3,2,88,1,xilinx.com:vck190:part0:3.1,301,203,451.2635379061371
1,8,6,2,6,4,1,95,1,xilinx.com:vck190:part0:3.1,291,194,438.7889425186485
1,8,7,1,6,1,4,147,1,xilinx.com:vck190:part0:3.1,409,328,501.25313283208015
1,8,7,1,6,2,3,148,1,xilinx.com:vck190:part0:3.1,418,322,474.6084480303749
1,8,7,1,6,3,2,151,1,xilinx.com:vck190:part0:3.1,472,335,402.5764895330113
1,8,7,1,6,4,1,158,1,xilinx.com:vck190:part0:3.1,430,328,393.39103068450044
1,8,1,7,7,1,5,28,1,xilinx.com:vck190:part0:3.1,118,96,509.16496945010186
1,8,1,7,7,2,4,29,1,xilinx.com:vck190:part0:3.1,127,80,434.7826086956522
1,8,1,7,7,3,3,32,1,xilinx.com:vck190:part0:3.1,129,68,440.33465433729634
1,8,1,7,7,4,2,39,1,xilinx.com:vck190:part0:3.1,157,83,461.68051708217916
1,8,1,7,7,5,1,54,1,xilinx.com:vck190:part0:3.1,208,135,525.7623554153523
1,8,2,6,7,1,5,29,1,xilinx.com:vck190:part0:3.1,123,88,421.05263157894734
1,8,2,6,7,2,4,30,1,xilinx.com:vck190:part0:3.1,125,61,439.3673110720563
1,8,2,6,7,3,3,33,1,xilinx.com:vck190:part0:3.1,139,74,433.8394793926247
1,8,2,6,7,4,2,40,1,xilinx.com:vck190:part0:3.1,184,103,510.9862033725089
1,8,2,6,7,5,1,55,1,xilinx.com:vck190:part0:3.1,199,120,441.5011037527594
1,8,3,5,7,1,5,32,1,xilinx.com:vck190:part0:3.1,129,76,418.93590280687056
1,8,3,5,7,2,4,33,1,xilinx.com:vck190:part0:3.1,145,87,426.43923240938165
1,8,3,5,7,3,3,36,1,xilinx.com:vck190:part0:3.1,136,82,436.4906154517678
1,8,3,5,7,4,2,43,1,xilinx.com:vck190:part0:3.1,190,96,475.2851711026616
1,8,3,5,7,5,1,58,1,xilinx.com:vck190:part0:3.1,210,139,462.96296296296293
1,8,4,4,7,1,5,39,1,xilinx.com:vck190:part0:3.1,160,82,399.68025579536373
1,8,4,4,7,2,4,40,1,xilinx.com:vck190:part0:3.1,171,103,406.0089321965083
1,8,4,4,7,3,3,43,1,xilinx.com:vck190:part0:3.1,198,108,424.8088360237893
1,8,4,4,7,4,2,50,1,xilinx.com:vck190:part0:3.1,185,103,452.89855072463763
1,8,4,4,7,5,1,65,1,xilinx.com:vck190:part0:3.1,220,143,477.09923664122135
1,8,5,3,7,1,5,54,1,xilinx.com:vck190:part0:3.1,204,112,382.262996941896
1,8,5,3,7,2,4,55,1,xilinx.com:vck190:part0:3.1,234,145,441.1116012351125
1,8,5,3,7,3,3,58,1,xilinx.com:vck190:part0:3.1,227,129,447.82803403493057
1,8,5,3,7,4,2,65,1,xilinx.com:vck190:part0:3.1,225,135,458.7155963302752
1,8,5,3,7,5,1,80,1,xilinx.com:vck190:part0:3.1,246,177,499.75012493753127
1,8,6,2,7,1,5,85,1,xilinx.com:vck190:part0:3.1,317,215,475.2851711026616
1,8,6,2,7,2,4,86,1,xilinx.com:vck190:part0:3.1,329,236,436.4906154517678
1,8,6,2,7,3,3,89,1,xilinx.com:vck190:part0:3.1,324,182,436.68122270742356
1,8,6,2,7,4,2,96,1,xilinx.com:vck190:part0:3.1,302,203,442.0866489832007
1,8,6,2,7,5,1,111,1,xilinx.com:vck190:part0:3.1,329,245,450.24763619990995
1,8,7,1,7,1,5,148,1,xilinx.com:vck190:part0:3.1,428,310,395.72615749901064
1,8,7,1,7,2,4,149,1,xilinx.com:vck190:part0:3.1,456,330,411.8616144975288
1,8,7,1,7,3,3,152,1,xilinx.com:vck190:part0:3.1,416,312,359.7122302158274
1,8,7,1,7,4,2,159,1,xilinx.com:vck190:part0:3.1,484,344,378.35792659856224
1,8,7,1,7,5,1,174,1,xilinx.com:vck190:part0:3.1,541,397,611.6207951070336
1,8,1,7,8,1,6,29,1,xilinx.com:vck190:part0:3.1,125,56,444.8398576512455
1,8,1,7,8,2,5,30,1,xilinx.com:vck190:part0:3.1,137,58,418.93590280687056
1,8,1,7,8,3,4,33,1,xilinx.com:vck190:part0:3.1,141,89,402.0908725371934
1,8,1,7,8,4,3,40,1,xilinx.com:vck190:part0:3.1,172,99,404.36716538617065
1,8,1,7,8,5,2,55,1,xilinx.com:vck190:part0:3.1,221,137,400.3202562049639
1,8,1,7,8,6,1,86,1,xilinx.com:vck190:part0:3.1,311,193,464.25255338904367
1,8,2,6,8,1,6,30,1,xilinx.com:vck190:part0:3.1,137,75,414.9377593360996
1,8,2,6,8,2,5,31,1,xilinx.com:vck190:part0:3.1,142,72,430.1075268817204
1,8,2,6,8,3,4,34,1,xilinx.com:vck190:part0:3.1,160,81,401.2841091492777
1,8,2,6,8,4,3,41,1,xilinx.com:vck190:part0:3.1,185,97,379.9392097264438
1,8,2,6,8,5,2,56,1,xilinx.com:vck190:part0:3.1,226,125,524.3838489774515
1,8,2,6,8,6,1,87,1,xilinx.com:vck190:part0:3.1,349,219,445.43429844097994
1,8,3,5,8,1,6,33,1,xilinx.com:vck190:part0:3.1,145,72,419.639110365086
1,8,3,5,8,2,5,34,1,xilinx.com:vck190:part0:3.1,165,82,422.1190375685943
1,8,3,5,8,3,4,37,1,xilinx.com:vck190:part0:3.1,144,81,427.5331338178709
1,8,3,5,8,4,3,44,1,xilinx.com:vck190:part0:3.1,201,105,405.35062829347385
1,8,3,5,8,5,2,59,1,xilinx.com:vck190:part0:3.1,231,127,405.18638573743925
1,8,3,5,8,6,1,90,1,xilinx.com:vck190:part0:3.1,322,185,451.46726862302484
1,8,4,4,8,1,6,40,1,xilinx.com:vck190:part0:3.1,195,116,390.167772142021
1,8,4,4,8,2,5,41,1,xilinx.com:vck190:part0:3.1,180,91,387.5968992248062
1,8,4,4,8,3,4,44,1,xilinx.com:vck190:part0:3.1,193,101,379.21880925293897
1,8,4,4,8,4,3,51,1,xilinx.com:vck190:part0:3.1,210,107,428.082191780822
1,8,4,4,8,5,2,66,1,xilinx.com:vck190:part0:3.1,249,164,410.6776180698152
1,8,4,4,8,6,1,97,1,xilinx.com:vck190:part0:3.1,329,201,469.4835680751174
1,8,5,3,8,1,6,55,1,xilinx.com:vck190:part0:3.1,221,115,525.2100840336135
1,8,5,3,8,2,5,56,1,xilinx.com:vck190:part0:3.1,232,121,512.2950819672132
1,8,5,3,8,3,4,59,1,xilinx.com:vck190:part0:3.1,249,125,385.95137012736393
1,8,5,3,8,4,3,66,1,xilinx.com:vck190:part0:3.1,258,143,432.52595155709344
1,8,5,3,8,5,2,81,1,xilinx.com:vck190:part0:3.1,258,158,418.41004184100416
1,8,5,3,8,6,1,112,1,xilinx.com:vck190:part0:3.1,335,243,409.1653027823241
1,8,6,2,8,1,6,86,1,xilinx.com:vck190:part0:3.1,276,175,517.063081695967
1,8,6,2,8,2,5,87,1,xilinx.com:vck190:part0:3.1,365,230,435.16100957354223
1,8,6,2,8,3,4,90,1,xilinx.com:vck190:part0:3.1,344,190,369.9593044765076
1,8,6,2,8,4,3,97,1,xilinx.com:vck190:part0:3.1,325,198,420.52144659377626
1,8,6,2,8,5,2,112,1,xilinx.com:vck190:part0:3.1,339,231,423.54934349851754
1,8,6,2,8,6,1,143,1,xilinx.com:vck190:part0:3.1,358,281,382.99502106472613
1,8,7,1,8,1,6,149,1,xilinx.com:vck190:part0:3.1,455,332,415.28239202657807
1,8,7,1,8,2,5,150,1,xilinx.com:vck190:part0:3.1,467,317,414.5936981757877
1,8,7,1,8,3,4,153,1,xilinx.com:vck190:part0:3.1,437,310,354.23308537017357
1,8,7,1,8,4,3,160,1,xilinx.com:vck190:part0:3.1,462,338,368.3241252302026
1,8,7,1,8,5,2,175,1,xilinx.com:vck190:part0:3.1,615,444,567.8591709256104
1,8,7,1,8,6,1,206,1,xilinx.com:vck190:part0:3.1,652,488,414.5936981757877

